Evaluation of Similarity-based Explanations

Explaining the predictions made by complex machine learning models helps users to understand and accept the predicted outputs with confidence. One promising way is to use similarity-based explanation that provides similar instances as evidence to support model predictions. Several relevance metrics are used for this purpose. In this study, we investigated relevance metrics that can provide reasonable explanations to users. Specifically, we adopted three tests to evaluate whether the relevance metrics satisfy the minimal requirements for similarity-based explanation. Our experiments revealed that the cosine similarity of the gradients of the loss performs best, which would be a recommended choice in practice. In addition, we showed that some metrics perform poorly in our tests and analyzed the reasons of their failure. We expect our insights to help practitioners in selecting appropriate relevance metrics and also aid further researches for designing better relevance metrics for explanations.

==> cifar10_examples/test-1/labels.json <==
{"pred": "automobile", "gold": "automobile", "train": [6, 9, 9, 4, 1, 1, 2, 7, 8, 3, 4, 7, 7, 2, 9, 9, 9, 3, 2, 6, 4, 3, 6, 6, 2, 6, 3, 5, 4, 0, 0, 9, 1, 3, 4, 0, 3, 7, 3, 3, 5, 2, 2, 7, 1, 1, 1, 2, 2, 0, 9, 5, 7, 9, 2, 2, 5, 2, 4, 3, 1, 1, 8, 2, 1, 1, 4, 9, 7, 8, 5, 9, 6, 7, 3, 1, 9, 0, 3, 1, 3, 5, 4, 5, 7, 7, 4, 7, 9, 4, 2, 3, 8, 0, 1, 6, 1, 1, 4, 1, 8, 3, 9, 6, 6, 1, 8, 5, 2, 9, 9, 8, 1, 7, 7, 0, 0, 6, 9, 1, 2, 2, 9, 2, 6, 6, 1, 9, 5, 0, 4, 7, 6, 7, 1, 8, 1, 1, 2, 8, 1, 3, 3, 6, 2, 4, 9, 9, 5, 4, 3, 6, 7, 4, 6, 8, 5, 5, 4, 3, 1, 8, 4, 7, 6, 0, 9, 5, 1, 3, 8, 2, 7, 5, 3, 4, 1, 5, 7, 0, 4, 7, 5, 5, 1, 0, 9, 6, 9, 0, 8, 7, 8, 8, 2, 5, 2, 3, 5, 0, 6, 1, 9, 3, 6, 9, 1, 3, 9, 6, 6, 7, 1, 0, 9, 5, 8, 5, 2, 9, 0, 8, 8, 0, 6, 9, 1, 1, 6, 3, 7, 6, 6, 0, 6, 6, 1, 7, 1, 5, 8, 3, 6, 6, 8, 6, 8, 4, 6, 6, 1, 3, 8, 3, 4, 1, 7, 1, 3, 8, 5, 1, 1, 4, 0, 9, 3, 7, 4, 9, 9, 2, 4, 9, 9, 1, 0, 5, 9, 0, 8, 2, 1, 2, 0, 5, 6, 3, 2, 7, 8, 8, 6, 0, 7, 9, 4, 5, 6, 4, 2, 1, 1, 2, 1, 5, 9, 9, 0, 8, 4, 1, 1, 6, 3, 3, 9, 0, 7, 9, 7, 7, 9, 1, 5, 1, 6, 6, 8, 7, 1, 3, 0, 3, 3, 2, 4, 5, 7, 5, 9, 0, 3, 4, 0, 4, 4, 6, 0, 0, 6, 6, 0, 8, 1, 6, 2, 9, 2, 5, 9, 6, 7, 4, 1, 8, 7, 3, 6, 9, 3, 0, 4, 0, 5, 1, 0, 3, 4, 8, 5, 4, 7, 2, 3, 9, 7, 6, 7, 1, 4, 7, 0, 1, 7, 3, 1, 8, 4, 4, 2, 0, 2, 2, 0, 0, 9, 0, 9, 6, 8, 2, 7, 7, 4, 0, 3, 0, 8, 9, 4, 2, 7, 2, 5, 2, 5, 1, 9, 4, 8, 5, 1, 7, 4, 4, 0, 6, 9, 0, 7, 8, 8, 9, 9, 3, 3, 4, 0, 4, 5, 6, 6, 0, 1, 0, 8, 0, 4, 8, 8, 1, 5, 2, 6, 8, 1, 0, 0, 7, 7, 5, 9, 6, 2, 8, 3, 4, 7, 3, 9, 0, 1, 2, 4, 8, 1, 8, 6, 4, 4, 5, 7, 1, 3, 9, 8, 0, 1, 7, 5, 8, 2, 8, 0, 4, 1, 8, 9, 8, 2, 9, 9, 2, 7, 5, 7, 3, 8, 8, 4, 4, 2, 7, 1, 6, 4, 0, 4, 6, 9, 7, 6, 2, 5, 5, 1, 7, 2, 2, 2, 9, 5, 4, 2, 7, 8, 1, 3, 4, 3, 7, 6, 9, 8, 0, 6, 0, 2, 2, 2, 1, 8, 4, 0, 1, 8, 8, 1, 5, 7, 6, 4, 5, 8, 7, 1, 9, 1, 9, 8, 4, 7, 3, 8, 8, 2, 6, 6, 7, 1, 6, 8, 1, 9, 7, 8, 3, 0, 1, 0, 8, 8, 3, 0, 0, 1, 5, 0, 8, 8, 7, 9, 9, 0, 9, 4, 1, 3, 6, 6, 4, 4, 7, 5, 6, 0, 8, 0, 3, 2, 8, 4, 6, 9, 9, 7, 0, 3, 3, 6, 7, 4, 9, 1, 6, 2, 7, 2, 2, 0, 6, 7, 5, 7, 6, 8, 9, 0, 9, 4, 4, 7, 0, 9, 4, 9, 6, 9, 4, 5, 7, 9, 2, 4, 5, 1, 4, 3, 9, 6, 5, 6, 9, 3, 3, 5, 0, 7, 2, 1, 3, 6, 4, 0, 0, 2, 5, 0, 1, 0, 2, 3, 9, 8, 4, 9, 8, 0, 2, 6, 4, 4, 0, 1, 8, 8, 3, 6, 9, 6, 6, 7, 8, 2, 4, 5, 7, 6, 5, 3, 0, 5, 0, 5, 0, 8, 2, 6, 7, 3, 8, 2, 1, 7, 6, 7, 1, 0, 9, 5, 5, 0, 1, 7, 6, 9, 0, 4, 7, 7, 1, 5, 9, 4, 0, 8, 5, 9, 9, 6, 7, 1, 8, 3, 2, 3, 8, 2, 2, 4, 6, 0, 0, 5, 3, 8, 2, 3, 7, 2, 9, 3, 8, 7, 8, 2, 7, 9, 0, 2, 3, 2, 2, 2, 3, 3, 6, 2, 3, 2, 8, 0, 5, 5, 1, 4, 5, 6, 6, 2, 7, 0, 1, 7, 7, 8, 2, 9, 2, 2, 4, 2, 1, 1, 1, 6, 6, 6, 5, 1, 1, 7, 0, 4, 3, 3, 7, 1, 2, 3, 5, 5, 5, 6, 1, 4, 3, 7, 8, 8, 3, 6, 6, 2, 3, 0, 9, 4, 3, 8, 0, 0, 1, 1, 5, 4, 9, 3, 1, 8, 9, 3, 9, 9, 2, 9, 4, 8, 2, 9, 8, 8, 1, 5, 3, 6, 8, 7, 6, 9, 8, 0, 6, 4, 0, 0, 2, 5, 8, 2, 0, 2, 7, 6, 9, 7, 1, 5, 5, 6, 6, 3, 6, 2, 4, 7, 0, 5, 6, 4, 6, 5, 2, 4, 6, 1, 6, 0, 4, 0, 3, 1, 8, 5, 4, 4, 1, 7, 3, 9, 4, 7, 9, 7, 3, 7, 2, 8, 4, 6, 6, 1, 2, 9, 0, 4, 8, 7, 3, 9, 8, 7, 7, 0, 2, 4, 1, 1, 4, 1, 5, 4, 0, 5, 6, 2, 8, 5, 0, 2, 1, 3, 5, 7, 3, 5, 1, 3, 5, 9, 4, 3, 2, 4, 4, 1, 4, 2, 2, 3, 8, 0, 6, 8, 5, 6, 6, 4, 7, 1, 1, 4, 6, 2, 3, 9, 6, 9, 1, 3, 6, 8, 5, 9, 6, 8, 1, 6, 0, 2, 3, 7, 9, 0, 9, 7, 6, 3, 9, 2, 6, 1, 6, 7, 3, 8, 3, 8, 3, 8, 5, 9, 6, 1, 2, 5, 2, 1, 4, 3, 7, 5, 9, 3, 9, 3, 2, 9, 1, 8, 5, 9, 7, 2, 6, 0, 8, 5, 7, 1, 5, 8, 5, 7, 1, 5, 0, 3, 9, 3, 6, 9, 1, 3, 9, 8, 2, 2, 3, 2, 5, 9, 7, 9, 9, 8, 9, 7, 0, 3, 3, 2, 0, 3, 7, 6, 3, 3, 2, 0, 6, 6, 5, 5, 7, 5, 9, 8, 2, 9, 8, 0, 4, 0, 1, 2, 0, 4, 7, 3, 8, 5, 1, 6, 6, 5, 5, 4, 6, 3, 6, 8, 2, 3, 7, 0, 7, 0, 4, 1, 9, 5, 7, 8, 6, 6, 8, 0, 7, 2, 8, 4, 8, 2, 0, 9, 0, 0, 2, 9, 6, 6, 5, 6, 0, 3, 7, 5, 5, 7, 9, 3, 4, 5, 0, 5, 2, 3, 2, 6, 0, 4, 9, 0, 7, 0, 9, 7, 2, 6, 4, 6, 9, 5, 4, 7, 0, 6, 8, 8, 9, 9, 9, 0, 9, 8, 6, 4, 8, 1, 9, 1, 0, 5, 8, 6, 9, 6, 0, 8, 1, 3, 9, 4, 8, 4, 3, 2, 6, 0, 8, 9, 9, 4, 3, 0, 2, 4, 4, 0, 3, 5, 7, 5, 7, 7, 9, 0, 9, 5, 3, 8, 2, 4, 2, 3, 1, 2, 8, 9, 2, 8, 1, 4, 2, 0, 4, 5, 4, 8, 1, 7, 4, 1, 1, 0, 2, 7, 7, 4, 4, 4, 4, 8, 4, 3, 6, 6, 0, 1, 3, 9, 8, 4, 8, 9, 6, 2, 0, 5, 5, 9, 4, 2, 0, 8, 8, 0, 4, 0, 7, 6, 9, 5, 3, 5, 4, 4, 4, 4, 3, 7, 9, 2, 5, 1, 8, 3, 2, 6, 9, 6, 3, 1, 7, 4, 6, 3, 7, 8, 6, 2, 4, 6, 8, 0, 1, 9, 9, 1, 0, 0, 8, 9, 4, 7, 4, 4, 1, 9, 8, 8, 6, 1, 7, 4, 8, 8, 8, 0, 5, 6, 6, 8, 3, 4, 4, 1, 2, 1, 5, 7, 1, 7, 2, 8, 5, 9, 5, 6, 1, 9, 5, 0, 4, 3, 3, 0, 8, 2, 8, 0, 9, 0, 4, 6, 9, 2, 8, 2, 7, 7, 2, 2, 7, 1, 6, 1, 3, 4, 4, 8, 6, 0, 1, 9, 4, 2, 7, 5, 3, 9, 0, 1, 9, 0, 9, 8, 7, 0, 4, 9, 0, 5, 2, 1, 0, 2, 8, 8, 0, 5, 7, 6, 6, 5, 3, 7, 7, 7, 4, 2, 0, 1, 7, 3, 2, 7, 3, 2, 2, 1, 5, 9, 9, 8, 0, 8, 4, 3, 3, 8, 5, 0, 8, 4, 5, 7, 5, 1, 5, 0, 2, 0, 5, 4, 2, 3, 6, 2, 6, 2, 2, 3, 4, 6, 6, 5, 3, 0, 1, 2, 7, 7, 5, 3, 1, 1, 7, 6, 1, 6, 3, 3, 3, 3, 4, 8, 1, 0, 7, 7, 6, 8, 1, 2, 5, 3, 4, 1, 1, 9, 3, 1, 4, 2, 7, 1, 6, 5, 7, 7, 7, 6, 6, 1, 9, 5, 0, 9, 5, 7, 0, 0, 4, 6, 8, 0, 1, 5, 0, 9, 3, 1, 1, 2, 0, 3, 2, 9, 1, 9, 6, 2, 4, 8, 8, 5, 9, 2, 1, 9, 4, 4, 3, 0, 6, 6, 0, 4, 1, 0, 9, 5, 6, 5, 6, 9, 4, 4, 2, 6, 8, 4, 7, 6, 5, 9, 8, 7, 1, 9, 5, 4, 3, 5, 4, 3, 4, 1, 5, 5, 4, 0, 8, 4, 4, 0, 9, 2, 8, 9, 8, 0, 2, 2, 2, 6, 7, 8, 1, 9, 8, 0, 3, 8, 6, 8, 1, 6, 5, 4, 2, 1, 4, 3, 9, 7, 8, 3, 0, 8, 3, 4, 2, 9, 1, 0, 0, 3, 0, 4, 5, 9, 0, 7, 5, 9, 5, 8, 8, 6, 3, 1, 9, 5, 2, 4, 7, 6, 1, 8, 6, 9, 3, 1, 3, 7, 4, 0, 6, 7, 6, 9, 2, 4, 1, 9, 8, 5, 8, 2, 2, 5, 0, 2, 0, 7, 0, 6, 6, 4, 8, 7, 9, 6, 9, 2, 3, 8, 8, 3, 9, 9, 8, 7, 2, 3, 5, 5, 1, 8, 7, 4, 3, 5, 2, 2, 2, 1, 4, 2, 2, 8, 4, 9, 8, 2, 1, 2, 5, 6, 3, 4, 5, 7, 6, 7, 6, 5, 0, 2, 4, 4, 3, 0, 4, 2, 6, 1, 8, 8, 3, 0, 7, 4, 9, 7, 9, 2, 0, 4, 7, 3, 7, 6, 6, 2, 3, 7, 3, 6, 8, 2, 3, 3, 5, 5, 5, 2, 4, 2, 8, 7, 4, 3, 7, 7, 8, 5, 2, 8, 4, 3, 5, 4, 2, 9, 1, 4, 0, 0, 5, 6, 5, 6, 8, 0, 3, 4, 4, 4, 2, 2, 0, 5, 0, 3, 4, 7, 7, 3, 9, 7, 3, 7, 3, 7, 7, 7, 1, 7, 4, 4, 7, 9, 1, 7, 7, 4, 5, 9, 0, 8, 7, 3, 6, 2, 3, 8, 2, 5, 4, 8, 4, 0, 7, 5, 2, 7, 7, 2, 6, 4, 0, 2, 4, 3, 8, 9, 4, 5, 5, 6, 7, 1, 9, 6, 5, 0, 3, 4, 4, 0, 6, 6, 8, 3, 6, 0, 3, 3, 3, 8, 3, 3, 8, 4, 3, 8, 2, 9, 1, 4, 9, 5, 0, 6, 5, 0, 2, 6, 5, 4, 1, 5, 9, 0, 6, 2, 5, 4, 5, 8, 2, 8, 7, 5, 0, 7, 9, 9, 8, 2, 1, 0, 2, 7, 5, 0, 3, 8, 5, 0, 7, 9, 5, 8, 6, 9, 0, 7, 1, 9, 3, 5, 0, 5, 1, 7, 8, 9, 2, 0, 0, 8, 1, 1, 1, 6, 2, 3, 6, 2, 7, 1, 9, 3, 7, 6, 3, 1, 0, 5, 9, 4, 3, 9, 5, 0, 9, 2, 7, 5, 8, 0, 1, 3, 4, 8, 5, 1, 5, 7, 7, 2, 8, 4, 2, 2, 5, 3, 3, 1, 4, 9, 2, 4, 5, 2, 2, 3, 2, 1, 5, 8, 9, 2, 6, 6, 1, 7, 7, 5, 4, 4, 0, 5, 8, 8, 6, 6, 7, 2, 6, 4, 5, 1, 7, 5, 2, 4, 4, 6, 5, 2, 3, 8, 9, 3, 4, 3, 2, 6, 7, 2, 3, 2, 7, 7, 3, 0, 1, 4, 0, 6, 5, 5, 1, 6, 7, 6, 1, 3, 4, 0, 9, 9, 6, 8, 8, 3, 2, 3, 3, 8, 5, 3, 0, 9, 0, 8, 1, 3, 4, 8, 2, 4, 6, 1, 3, 5, 5, 1, 1, 1, 9, 5, 0, 4, 2, 9, 2, 5, 7, 4, 3, 3, 9, 1, 7, 2, 6, 1, 2, 9, 7, 9, 0, 4, 7, 8, 4, 9, 9, 4, 2, 9, 9, 8, 8, 6, 3, 2, 4, 6, 1, 7, 8, 2, 5, 8, 0, 4, 4, 5, 2, 4, 6, 5, 6, 5, 7, 7, 4, 5, 2, 0, 1, 1, 9, 6, 4, 3, 8, 7, 4, 0, 1, 5, 5, 0, 7, 0, 8, 5, 6, 1, 2, 3, 5, 8, 9, 6, 7, 6, 0, 7, 3, 1, 9, 4, 1, 8, 8, 1, 0, 6, 1, 7, 2, 5, 4, 5, 6, 6, 4, 8, 6, 4, 7, 9, 9, 4, 5, 1, 3, 9, 8, 6, 7, 3, 9, 5, 2, 5, 2, 1, 7, 1, 7, 0, 8, 3, 8, 3, 4, 1, 4, 0, 7, 9, 8, 5, 5, 6, 3, 9, 1, 2, 0, 0, 2, 8, 0, 2, 9, 3, 2, 0, 9, 9, 3, 2, 0, 6, 9, 7, 3, 7, 5, 1, 4, 6, 0, 7, 5, 8, 6, 7, 5, 2, 5, 5, 3, 3, 2, 2, 9, 9, 8, 8, 3, 5, 4, 3, 2, 8, 1, 1, 0, 7, 2, 1, 8, 7, 7, 5, 7, 6, 0, 4, 0, 3, 7, 3, 6, 2, 6, 5, 6, 3, 0, 3, 4, 5, 8, 4, 4, 0, 0, 1, 0, 6, 3, 8, 0, 1, 0, 7, 1, 3, 1, 8, 0, 2, 9, 8, 6, 5, 8, 4, 3, 4, 1, 0, 3, 9, 7, 4, 0, 3, 0, 8, 1, 1, 5, 7, 0, 0, 4, 8, 8, 8, 4, 1, 2, 9, 1, 2, 8, 7, 0, 7, 6, 2, 9, 0, 6, 7, 7, 5, 8, 2, 4, 4, 8, 4, 8, 0, 2, 7, 7, 6, 9, 1, 9, 9, 7, 5, 3, 7, 6, 0, 3, 9, 2, 9, 5, 6, 1, 0, 0, 2, 4, 5, 6, 3, 6, 4, 3, 5, 8, 9, 3, 9, 3, 4, 9, 3, 9, 5, 2, 8, 2, 6, 2, 2, 7, 2, 7, 6, 2, 4, 1, 2, 9, 9, 5, 2, 9, 8, 7, 7, 5, 6, 2, 8, 3, 7, 2, 3, 7, 3, 3, 6, 2, 1, 1, 1, 6, 9, 4, 0, 2, 4, 8, 0, 5, 4, 3, 1, 6, 1, 9, 8, 1, 1, 2, 8, 4, 8, 8, 3, 2, 6, 1, 0, 8, 1, 7, 6, 8, 5, 6, 3, 6, 7, 9, 2, 7, 7, 0, 7, 1, 7, 0, 6, 2, 7, 5, 0, 6, 9, 6, 2, 3, 1, 4, 1, 6, 9, 0, 5, 8, 9, 9, 6, 0, 8, 2, 0, 8, 9, 9, 8, 4, 3, 3, 6, 7, 0, 6, 4, 9, 1, 5, 8, 0, 0, 1, 0, 8, 9, 3, 8, 9, 3, 7, 8, 9, 4, 4, 6, 0, 9, 7, 2, 8, 0, 6, 2, 0, 6, 5, 5, 8, 5, 8, 6, 4, 0, 2, 6, 4, 3, 6, 2, 3, 7, 7, 2, 4, 2, 4, 9, 0, 2, 5, 4, 5, 4, 6, 0, 7, 7, 5, 0, 2, 0, 8, 5, 3, 7, 4, 5, 1, 9, 6, 5, 1, 8, 5, 4, 8, 5, 2, 3, 3, 8, 2, 2, 8, 2, 5, 7, 5, 5, 8, 7, 6, 1, 1, 8, 5, 1, 9, 9, 2, 2, 9, 1, 5, 2, 1, 3, 9, 9, 1, 3, 1, 2, 0, 6, 1, 7, 6, 8, 4, 0, 3, 3, 7, 2, 3, 6, 4, 5, 2, 7, 2, 4, 9, 5, 1, 6, 8, 8, 2, 1, 7, 1, 8, 0, 8, 5, 7, 0, 3, 6, 4, 2, 7, 7, 8, 2, 8, 9, 8, 8, 4, 6, 7, 0, 1, 2, 1, 1, 9, 4, 6, 4, 2, 7, 4, 6, 1, 9, 4, 9, 1, 4, 5, 1, 9, 2, 8, 0, 1, 5, 1, 7, 9, 2, 0, 4, 8, 4, 0, 2, 0, 1, 0, 5, 3, 6, 2, 2, 2, 2, 6, 6, 8, 6, 2, 3, 5, 2, 8, 9, 8, 0, 1, 5, 0, 9, 1, 6, 7, 9, 7, 3, 6, 2, 0, 4, 7, 6, 4, 4, 5, 2, 3, 4, 4, 5, 2, 9, 6, 1, 4, 7, 4, 8, 6, 5, 9, 8, 9, 9, 4, 4, 8, 6, 6, 4, 2, 1, 8, 3, 3, 0, 3, 8, 9, 2, 6, 2, 6, 5, 6, 8, 4, 3, 5, 0, 3, 2, 0, 0, 4, 8, 9, 8, 6, 9, 2, 1, 0, 7, 9, 0, 5, 0, 6, 2, 0, 6, 7, 6, 2, 6, 7, 8, 2, 4, 7, 6, 8, 7, 7, 3, 2, 5, 9, 3, 8, 2, 6, 4, 9, 6, 2, 1, 4, 0, 6, 6, 4, 3, 4, 5, 3, 6, 5, 9, 9, 5, 1, 6, 0, 2, 7, 9, 5, 3, 5, 6, 2, 1, 5, 5, 9, 0, 1, 3, 4, 5, 7, 4, 5, 9, 6, 1, 7, 4, 2, 8, 8, 5, 6, 0, 3, 4, 9, 4, 5, 6, 0, 7, 0, 3, 0, 7, 5, 8, 3, 8, 1, 5, 9, 1, 0, 1, 8, 0, 8, 2, 5, 6, 7, 1, 0, 2, 9, 0, 4, 1, 9, 5, 3, 5, 7, 3, 1, 9, 3, 9, 4, 9, 6, 0, 8, 8, 6, 6, 9, 6, 9, 3, 2, 0, 1, 7, 3, 6, 5, 3, 3, 3, 6, 4, 0, 0, 8, 4, 2, 2, 2, 1, 8, 6, 8, 5, 3, 9, 9, 0, 9, 8, 1, 5, 4, 3, 7, 0, 9, 7, 6, 0, 4, 1, 9, 8, 4, 7, 7, 5, 9, 7, 7, 5, 5, 6, 8, 5, 7, 5, 8, 8, 2, 5, 5, 2, 8, 4, 5, 6, 8, 8, 5, 3, 5, 5, 9, 4, 3, 3, 9, 0, 2, 4, 1, 0, 2, 7, 5, 3, 4, 3, 7, 6, 2, 3, 5, 2, 0, 5, 9, 6, 3, 9, 6, 0, 2, 5, 6, 7, 7, 2, 0, 1, 7, 0, 8, 9, 4, 3, 4, 3, 5, 3, 6, 0, 4, 2, 6, 9, 5, 1, 1, 9, 1, 9, 2, 4, 9, 1, 9, 8, 6, 3, 6, 8, 2, 0, 9, 3, 5, 8, 7, 4, 2, 2, 7, 9, 1, 8, 2, 4, 7, 6, 0, 5, 5, 6, 9, 8, 8, 5, 5, 7, 1, 2, 7, 9, 0, 5, 7, 5, 2, 5, 4, 7, 1, 3, 3, 4, 3, 6, 2, 0, 5, 8, 0, 4, 2, 9, 2, 4, 2, 3, 8, 0, 8, 4, 6, 4, 2, 8, 6, 9, 8, 4, 1, 9, 7, 0, 8, 3, 2, 4, 6, 8, 2, 4, 1, 3, 0, 8, 2, 0, 8, 0, 0, 0, 0, 2, 2, 3, 6, 9, 7, 0, 9, 1, 0, 7, 2, 8, 3, 0, 8, 4, 3, 5, 8, 7, 8, 4, 0, 0, 9, 7, 3, 1, 5, 2, 6, 5, 3, 2, 3, 7, 0, 3, 4, 1, 1, 8, 9, 0, 4, 8, 3, 1, 1, 5, 7, 2, 3, 9, 4, 5, 2, 5, 4, 7, 1, 7, 6, 2, 6, 1, 8, 8, 9, 4, 9, 5, 6, 6, 7, 1, 1, 2, 2, 4, 8, 5, 5, 9, 2, 9, 8, 5, 7, 2, 3, 8, 5, 7, 4, 7, 6, 2, 6, 0, 6, 2, 0, 4, 0, 1, 4, 2, 3, 5, 8, 7, 5, 1, 5, 2, 2, 5, 3, 6, 5, 4, 3, 2, 9, 4, 4, 0, 1, 8, 8, 6, 5, 3, 7, 2, 3, 2, 9, 0, 9, 2, 7, 8, 1, 2, 1, 3, 7, 2, 9, 3, 5, 5, 8, 4, 5, 5, 8, 5, 5, 6, 9, 5, 8, 6, 1, 2, 4, 2, 4, 9, 2, 1, 9, 3, 0, 8, 2, 8, 4, 2, 6, 4, 1, 3, 6, 9, 4, 6, 8, 6, 9, 6, 4, 7, 2, 0, 9, 4, 4, 4, 8, 9, 7, 7, 9, 3, 5, 0, 0, 3, 3, 3, 7, 6, 1, 4, 5, 2, 4, 4, 8, 5, 6, 0, 3, 4, 6, 3, 2, 0, 3, 5, 7, 0, 3, 5, 4, 7, 8, 5, 7, 0, 2, 8, 0, 2, 4, 6, 6, 6, 3, 7, 6, 3, 5, 9, 9, 7, 4, 9, 1, 9, 6, 5, 1, 7, 0, 2, 0, 2, 7, 4, 9, 8, 3, 5, 3, 0, 5, 1, 6, 7, 7, 8, 8, 2, 7, 9, 2, 4, 6, 5, 9, 8, 4, 6, 7, 8, 2, 8, 5, 8, 9, 0, 2, 3, 0, 9, 7, 3, 7, 9, 5, 3, 6, 6, 9, 9, 1, 5, 1, 2, 2, 4, 0, 9, 5, 4, 2, 8, 9, 9, 2, 0, 2, 6, 9, 1, 3, 8, 8, 6, 6, 4, 9, 6, 4, 4, 0, 4, 9, 2, 2, 0, 4, 0, 9, 6, 7, 9, 0, 9, 3, 9, 9, 9, 6, 2, 3, 6, 7, 6, 0, 5, 7, 6, 4, 4, 9, 8, 0, 9, 4, 6, 0, 7, 1, 3, 6, 6, 0, 4, 7, 1, 1, 4, 9, 8, 6, 8, 0, 6, 1, 1, 8, 5, 5, 5, 3, 4, 5, 5, 8, 6, 9, 3, 4, 3, 4, 2, 4, 3, 3, 8, 8, 9, 5, 7, 2, 8, 2, 3, 1, 9, 6, 4, 8, 5, 1, 6, 1, 7, 6, 4, 3, 2, 3, 9, 0, 5, 2, 3, 9, 5, 3, 2, 4, 4, 5, 8, 3, 4, 5, 6, 6, 7, 3, 1, 6, 5, 9, 8, 3, 2, 0, 4, 7, 3, 9, 9, 4, 1, 6, 7, 6, 6, 1, 5, 8, 1, 0, 8, 6, 3, 7, 1, 5, 9, 4, 1, 6, 0, 3, 7, 2, 9, 2, 2, 6, 9, 1, 0, 5, 7, 4, 2, 8, 9, 0, 8, 6, 4, 3, 3, 6, 4, 5, 4, 2, 3, 1, 4, 6, 8, 3, 9, 7, 9, 4, 0, 8, 9, 8, 0, 8, 1, 9, 3, 2, 7, 0, 6, 0, 5, 9, 5, 4, 8, 1, 0, 2, 5, 0, 8, 3, 0, 1, 4, 0, 3, 1, 6, 4, 7, 9, 5, 5, 0, 4, 7, 9, 1, 9, 1, 4, 6, 3, 9, 9, 9, 8, 9, 7, 1, 1, 4, 1, 0, 7, 0, 9, 6, 6, 2, 4, 7, 6, 4, 5, 8, 0, 4, 7, 1, 7, 3, 4, 7, 5, 5, 2, 0, 2, 0, 5, 5, 8, 5, 8, 4, 0, 8, 4, 9, 7, 6, 9, 8, 0, 8, 4, 2, 9, 1, 4, 6, 0, 7, 7, 1, 6, 1, 5, 6, 5, 7, 3, 8, 4, 5, 8, 5, 8, 5, 9, 1, 3, 2, 5, 3, 1, 2, 1, 2, 6, 7, 2, 0, 5, 3, 1, 6, 2, 7, 3, 6, 0, 9, 8, 0, 6, 4, 3, 2, 6, 8, 7, 2, 1, 1, 9, 5, 4, 5, 8, 0, 1, 0, 9, 1, 8, 2, 4, 7, 4, 2, 4, 4, 7, 0, 0, 6, 4, 6, 7, 8, 5, 9, 9, 2, 9, 3, 3, 5, 7, 7, 6, 7, 0, 0, 0, 6, 3, 1, 2, 6, 3, 7, 3, 2, 2, 8, 8, 6, 6, 0, 0, 3, 1, 1, 1, 3, 4, 4, 6, 4, 7, 3, 2, 3, 9, 7, 2, 7, 9, 2, 3, 6, 7, 5, 9, 2, 6, 3, 5, 6, 5, 3, 4, 6, 9, 1, 7, 7, 5, 9, 4, 2, 3, 8, 0, 9, 6, 6, 1, 3, 6, 6, 3, 9, 3, 6, 5, 2, 0, 4, 7, 4, 8, 5, 5, 0, 0, 9, 0, 3, 6, 2, 9, 8, 1, 1, 4, 3, 4, 0, 3, 7, 3, 8, 6, 4, 2, 4, 1, 2, 7, 5, 2, 6, 8, 0, 4, 6, 4, 2, 3, 2, 4, 1, 6, 0, 5, 8, 8, 1, 8, 6, 2, 8, 2, 4, 4, 0, 9, 7, 6, 7, 4, 2, 3, 8, 9, 4, 8, 8, 4, 2, 0, 1, 4, 4, 8, 6, 6, 7, 2, 7, 0, 0, 7, 2, 3, 1, 8, 9, 7, 7, 0, 1, 7, 9, 7, 7, 5, 9, 2, 7, 5, 5, 1, 4, 4, 7, 1, 3, 6, 3, 0, 0, 0, 8, 0, 8, 5, 6, 8, 6, 6, 4, 0, 0, 8, 6, 7, 4, 8, 3, 9, 4, 9, 8, 2, 3, 0, 4, 4, 8, 1, 8, 4, 3, 8, 8, 4, 2, 4, 3, 6, 3, 0, 5, 8, 0, 7, 5, 4, 7, 5, 8, 9, 0, 4, 6, 7, 1, 1, 4, 3, 5, 7, 1, 7, 1, 9, 3, 0, 0, 8, 9, 7, 2, 8, 9, 9, 3, 5, 0, 3, 3, 2, 1, 0, 1, 5, 2, 7, 1, 4, 1, 3, 5, 1, 9, 8, 5, 2, 0, 7, 2, 9, 2, 0, 9, 2, 2, 6, 2, 1, 8, 4, 4, 8, 4, 1, 7, 0, 3, 6, 1, 6, 3, 7, 4, 4, 7, 8, 2, 7, 4, 7, 3, 6, 6, 3, 5, 9, 8, 6, 0, 0, 8, 4, 3, 6, 9, 6, 2, 5, 0, 6, 3, 1, 5, 2, 2, 7, 3, 4, 6, 2, 8, 7, 6, 3, 9, 3, 4, 3, 6, 7, 7, 1, 1, 7, 8, 4, 5, 3, 6, 5, 6, 2, 9, 2, 5, 9, 1, 1, 7, 8, 3, 5, 1, 3, 8, 5, 0, 8, 0, 2, 3, 9, 8, 3, 0, 0, 7, 5, 7, 3, 2, 3, 3, 7, 5, 5, 6, 9, 0, 2, 1, 2, 5, 5, 1, 4, 0, 7, 1, 8, 8, 4, 0, 1, 7, 8, 9, 0, 7, 2, 5, 7, 8, 3, 0, 1, 2, 3, 9, 2, 7, 0, 0, 2, 2, 4, 1, 5, 3, 3, 5, 1, 5, 5, 9, 0, 9, 8, 0, 9, 3, 0, 7, 9, 6, 5, 5, 2, 6, 8, 0, 1, 7, 7, 7, 1, 3, 0, 1, 4, 1, 0, 3, 1, 9, 0, 6, 3, 6, 0, 5, 4, 0, 8, 8, 0, 1, 5, 8, 3, 7, 2, 9, 1, 9, 9, 2, 7, 6, 1, 0, 9, 8, 8, 6, 0, 2, 0, 5, 0, 8, 9, 2, 6, 6, 1, 2, 1, 5, 8, 9, 7, 4, 1, 2, 8, 9, 0, 2, 0, 9, 9, 1, 1, 5, 5, 3, 9, 3, 1, 5, 2, 2, 5, 1, 6, 9, 5, 4, 5, 4, 9, 6, 0, 8, 2, 1, 9, 7, 0, 8, 0, 1, 0, 2, 3, 8, 6, 4, 1, 5, 6, 1, 9, 4, 9, 6, 3, 8, 7, 3, 0, 3, 9, 7, 2, 6, 2, 9, 4, 6, 0, 9, 6, 7, 4, 7, 0, 9, 9, 5, 6, 5, 4, 1, 3, 5, 5, 2, 9, 5, 2, 9, 7, 7, 4, 9, 4, 4, 8, 7, 8, 7, 4, 5, 0, 8, 2, 3, 0, 0, 8, 8, 4, 0, 2, 5, 7, 2, 6, 2, 5, 6, 9, 7, 3, 4, 1, 5, 4, 8, 8, 4, 3, 0, 7, 2, 9, 4, 6, 6, 4, 9, 2, 4, 8, 8, 0, 3, 8, 1, 4, 1, 0, 6, 6, 9, 1, 6, 2, 3, 4, 0, 1, 2, 2, 0, 8, 8, 4, 7, 9, 9, 6, 6, 0, 5, 6, 7, 3, 6, 7, 8, 7, 3, 1, 0, 3, 8, 4, 5, 1, 8, 6, 2, 8, 5, 7, 6, 2, 8, 6, 5, 8, 0, 5, 9, 2, 7, 0, 5, 8, 6, 8, 9, 3, 8, 3, 2, 6, 8, 7, 8, 3, 3, 8, 5, 4, 1, 2, 9, 6, 5, 9, 4, 3, 8, 5, 5, 8, 8, 2, 0, 3, 1, 4, 1, 0, 8, 0, 5, 8, 4, 9, 1, 8, 0, 0, 6, 7, 7, 7, 5, 6, 3, 6, 5, 8, 2, 6, 5, 7, 5, 4, 7, 3, 2, 9, 5, 8, 8, 5, 7, 2, 2, 8, 7, 6, 7, 7, 2, 7, 6, 4, 0, 6, 3, 1, 4, 6, 3, 9, 8, 3, 8, 1, 0, 0, 5, 3, 5, 8, 4, 0, 6, 1, 7, 0, 2, 2, 1, 7, 3, 0, 8, 6, 7, 7, 0, 0, 1, 4, 1, 1, 6, 6, 6, 1, 3, 6, 0, 1, 3, 8, 5, 0, 1, 6, 5, 5, 4, 3, 9, 8, 6, 0, 5, 4, 9, 2, 8, 4, 8, 8, 2, 1, 4, 8, 6, 7, 3, 1, 3, 4, 9, 4, 8, 4, 5, 0, 9, 1, 3, 8, 7, 5, 4, 6]}

==> cifar10_examples/test-2/labels.json <==
{"pred": "deer", "gold": "dog", "train": {"grad_dot.0": "deer", "grad_cos.0": "deer", "grad_l2.0": "deer", "influence_dot.0": "automobile", "influence_cos.0": "deer", "influence_l2.0": "deer", "fisher_dot.0": "bird", "fisher_cos.0": "deer", "fisher_l2.0": "deer", "x_sim_dot.0": "airplane", "x_sim_cos.0": "dog", "x_sim_l2.0": "dog", "top_h_dot.0": "automobile", "top_h_cos.0": "deer", "top_h_l2.0": "deer", "all_h_dot.0": "automobile", "all_h_cos.0": "deer", "all_h_l2.0": "deer"}}

==> cifar10_examples/test-3/labels.json <==
{"pred": "airplane", "gold": "airplane", "train": {"grad_dot.0": "airplane", "grad_cos.0": "airplane", "grad_l2.0": "airplane", "influence_dot.0": "ship", "influence_cos.0": "horse", "influence_l2.0": "cat", "fisher_dot.0": "frog", "fisher_cos.0": "airplane", "fisher_l2.0": "airplane", "x_sim_dot.0": "airplane", "x_sim_cos.0": "bird", "x_sim_l2.0": "bird", "top_h_dot.0": "truck", "top_h_cos.0": "airplane", "top_h_l2.0": "airplane", "all_h_dot.0": "airplane", "all_h_cos.0": "airplane", "all_h_l2.0": "airplane"}}

==> cifar10_examples/test-4/labels.json <==
{"pred": "frog", "gold": "frog", "train": [6, 9, 9, 4, 1, 1, 2, 7, 8, 3, 4, 7, 7, 2, 9, 9, 9, 3, 2, 6, 4, 3, 6, 6, 2, 6, 3, 5, 4, 0, 0, 9, 1, 3, 4, 0, 3, 7, 3, 3, 5, 2, 2, 7, 1, 1, 1, 2, 2, 0, 9, 5, 7, 9, 2, 2, 5, 2, 4, 3, 1, 1, 8, 2, 1, 1, 4, 9, 7, 8, 5, 9, 6, 7, 3, 1, 9, 0, 3, 1, 3, 5, 4, 5, 7, 7, 4, 7, 9, 4, 2, 3, 8, 0, 1, 6, 1, 1, 4, 1, 8, 3, 9, 6, 6, 1, 8, 5, 2, 9, 9, 8, 1, 7, 7, 0, 0, 6, 9, 1, 2, 2, 9, 2, 6, 6, 1, 9, 5, 0, 4, 7, 6, 7, 1, 8, 1, 1, 2, 8, 1, 3, 3, 6, 2, 4, 9, 9, 5, 4, 3, 6, 7, 4, 6, 8, 5, 5, 4, 3, 1, 8, 4, 7, 6, 0, 9, 5, 1, 3, 8, 2, 7, 5, 3, 4, 1, 5, 7, 0, 4, 7, 5, 5, 1, 0, 9, 6, 9, 0, 8, 7, 8, 8, 2, 5, 2, 3, 5, 0, 6, 1, 9, 3, 6, 9, 1, 3, 9, 6, 6, 7, 1, 0, 9, 5, 8, 5, 2, 9, 0, 8, 8, 0, 6, 9, 1, 1, 6, 3, 7, 6, 6, 0, 6, 6, 1, 7, 1, 5, 8, 3, 6, 6, 8, 6, 8, 4, 6, 6, 1, 3, 8, 3, 4, 1, 7, 1, 3, 8, 5, 1, 1, 4, 0, 9, 3, 7, 4, 9, 9, 2, 4, 9, 9, 1, 0, 5, 9, 0, 8, 2, 1, 2, 0, 5, 6, 3, 2, 7, 8, 8, 6, 0, 7, 9, 4, 5, 6, 4, 2, 1, 1, 2, 1, 5, 9, 9, 0, 8, 4, 1, 1, 6, 3, 3, 9, 0, 7, 9, 7, 7, 9, 1, 5, 1, 6, 6, 8, 7, 1, 3, 0, 3, 3, 2, 4, 5, 7, 5, 9, 0, 3, 4, 0, 4, 4, 6, 0, 0, 6, 6, 0, 8, 1, 6, 2, 9, 2, 5, 9, 6, 7, 4, 1, 8, 7, 3, 6, 9, 3, 0, 4, 0, 5, 1, 0, 3, 4, 8, 5, 4, 7, 2, 3, 9, 7, 6, 7, 1, 4, 7, 0, 1, 7, 3, 1, 8, 4, 4, 2, 0, 2, 2, 0, 0, 9, 0, 9, 6, 8, 2, 7, 7, 4, 0, 3, 0, 8, 9, 4, 2, 7, 2, 5, 2, 5, 1, 9, 4, 8, 5, 1, 7, 4, 4, 0, 6, 9, 0, 7, 8, 8, 9, 9, 3, 3, 4, 0, 4, 5, 6, 6, 0, 1, 0, 8, 0, 4, 8, 8, 1, 5, 2, 6, 8, 1, 0, 0, 7, 7, 5, 9, 6, 2, 8, 3, 4, 7, 3, 9, 0, 1, 2, 4, 8, 1, 8, 6, 4, 4, 5, 7, 1, 3, 9, 8, 0, 1, 7, 5, 8, 2, 8, 0, 4, 1, 8, 9, 8, 2, 9, 9, 2, 7, 5, 7, 3, 8, 8, 4, 4, 2, 7, 1, 6, 4, 0, 4, 6, 9, 7, 6, 2, 5, 5, 1, 7, 2, 2, 2, 9, 5, 4, 2, 7, 8, 1, 3, 4, 3, 7, 6, 9, 8, 0, 6, 0, 2, 2, 2, 1, 8, 4, 0, 1, 8, 8, 1, 5, 7, 6, 4, 5, 8, 7, 1, 9, 1, 9, 8, 4, 7, 3, 8, 8, 2, 6, 6, 7, 1, 6, 8, 1, 9, 7, 8, 3, 0, 1, 0, 8, 8, 3, 0, 0, 1, 5, 0, 8, 8, 7, 9, 9, 0, 9, 4, 1, 3, 6, 6, 4, 4, 7, 5, 6, 0, 8, 0, 3, 2, 8, 4, 6, 9, 9, 7, 0, 3, 3, 6, 7, 4, 9, 1, 6, 2, 7, 2, 2, 0, 6, 7, 5, 7, 6, 8, 9, 0, 9, 4, 4, 7, 0, 9, 4, 9, 6, 9, 4, 5, 7, 9, 2, 4, 5, 1, 4, 3, 9, 6, 5, 6, 9, 3, 3, 5, 0, 7, 2, 1, 3, 6, 4, 0, 0, 2, 5, 0, 1, 0, 2, 3, 9, 8, 4, 9, 8, 0, 2, 6, 4, 4, 0, 1, 8, 8, 3, 6, 9, 6, 6, 7, 8, 2, 4, 5, 7, 6, 5, 3, 0, 5, 0, 5, 0, 8, 2, 6, 7, 3, 8, 2, 1, 7, 6, 7, 1, 0, 9, 5, 5, 0, 1, 7, 6, 9, 0, 4, 7, 7, 1, 5, 9, 4, 0, 8, 5, 9, 9, 6, 7, 1, 8, 3, 2, 3, 8, 2, 2, 4, 6, 0, 0, 5, 3, 8, 2, 3, 7, 2, 9, 3, 8, 7, 8, 2, 7, 9, 0, 2, 3, 2, 2, 2, 3, 3, 6, 2, 3, 2, 8, 0, 5, 5, 1, 4, 5, 6, 6, 2, 7, 0, 1, 7, 7, 8, 2, 9, 2, 2, 4, 2, 1, 1, 1, 6, 6, 6, 5, 1, 1, 7, 0, 4, 3, 3, 7, 1, 2, 3, 5, 5, 5, 6, 1, 4, 3, 7, 8, 8, 3, 6, 6, 2, 3, 0, 9, 4, 3, 8, 0, 0, 1, 1, 5, 4, 9, 3, 1, 8, 9, 3, 9, 9, 2, 9, 4, 8, 2, 9, 8, 8, 1, 5, 3, 6, 8, 7, 6, 9, 8, 0, 6, 4, 0, 0, 2, 5, 8, 2, 0, 2, 7, 6, 9, 7, 1, 5, 5, 6, 6, 3, 6, 2, 4, 7, 0, 5, 6, 4, 6, 5, 2, 4, 6, 1, 6, 0, 4, 0, 3, 1, 8, 5, 4, 4, 1, 7, 3, 9, 4, 7, 9, 7, 3, 7, 2, 8, 4, 6, 6, 1, 2, 9, 0, 4, 8, 7, 3, 9, 8, 7, 7, 0, 2, 4, 1, 1, 4, 1, 5, 4, 0, 5, 6, 2, 8, 5, 0, 2, 1, 3, 5, 7, 3, 5, 1, 3, 5, 9, 4, 3, 2, 4, 4, 1, 4, 2, 2, 3, 8, 0, 6, 8, 5, 6, 6, 4, 7, 1, 1, 4, 6, 2, 3, 9, 6, 9, 1, 3, 6, 8, 5, 9, 6, 8, 1, 6, 0, 2, 3, 7, 9, 0, 9, 7, 6, 3, 9, 2, 6, 1, 6, 7, 3, 8, 3, 8, 3, 8, 5, 9, 6, 1, 2, 5, 2, 1, 4, 3, 7, 5, 9, 3, 9, 3, 2, 9, 1, 8, 5, 9, 7, 2, 6, 0, 8, 5, 7, 1, 5, 8, 5, 7, 1, 5, 0, 3, 9, 3, 6, 9, 1, 3, 9, 8, 2, 2, 3, 2, 5, 9, 7, 9, 9, 8, 9, 7, 0, 3, 3, 2, 0, 3, 7, 6, 3, 3, 2, 0, 6, 6, 5, 5, 7, 5, 9, 8, 2, 9, 8, 0, 4, 0, 1, 2, 0, 4, 7, 3, 8, 5, 1, 6, 6, 5, 5, 4, 6, 3, 6, 8, 2, 3, 7, 0, 7, 0, 4, 1, 9, 5, 7, 8, 6, 6, 8, 0, 7, 2, 8, 4, 8, 2, 0, 9, 0, 0, 2, 9, 6, 6, 5, 6, 0, 3, 7, 5, 5, 7, 9, 3, 4, 5, 0, 5, 2, 3, 2, 6, 0, 4, 9, 0, 7, 0, 9, 7, 2, 6, 4, 6, 9, 5, 4, 7, 0, 6, 8, 8, 9, 9, 9, 0, 9, 8, 6, 4, 8, 1, 9, 1, 0, 5, 8, 6, 9, 6, 0, 8, 1, 3, 9, 4, 8, 4, 3, 2, 6, 0, 8, 9, 9, 4, 3, 0, 2, 4, 4, 0, 3, 5, 7, 5, 7, 7, 9, 0, 9, 5, 3, 8, 2, 4, 2, 3, 1, 2, 8, 9, 2, 8, 1, 4, 2, 0, 4, 5, 4, 8, 1, 7, 4, 1, 1, 0, 2, 7, 7, 4, 4, 4, 4, 8, 4, 3, 6, 6, 0, 1, 3, 9, 8, 4, 8, 9, 6, 2, 0, 5, 5, 9, 4, 2, 0, 8, 8, 0, 4, 0, 7, 6, 9, 5, 3, 5, 4, 4, 4, 4, 3, 7, 9, 2, 5, 1, 8, 3, 2, 6, 9, 6, 3, 1, 7, 4, 6, 3, 7, 8, 6, 2, 4, 6, 8, 0, 1, 9, 9, 1, 0, 0, 8, 9, 4, 7, 4, 4, 1, 9, 8, 8, 6, 1, 7, 4, 8, 8, 8, 0, 5, 6, 6, 8, 3, 4, 4, 1, 2, 1, 5, 7, 1, 7, 2, 8, 5, 9, 5, 6, 1, 9, 5, 0, 4, 3, 3, 0, 8, 2, 8, 0, 9, 0, 4, 6, 9, 2, 8, 2, 7, 7, 2, 2, 7, 1, 6, 1, 3, 4, 4, 8, 6, 0, 1, 9, 4, 2, 7, 5, 3, 9, 0, 1, 9, 0, 9, 8, 7, 0, 4, 9, 0, 5, 2, 1, 0, 2, 8, 8, 0, 5, 7, 6, 6, 5, 3, 7, 7, 7, 4, 2, 0, 1, 7, 3, 2, 7, 3, 2, 2, 1, 5, 9, 9, 8, 0, 8, 4, 3, 3, 8, 5, 0, 8, 4, 5, 7, 5, 1, 5, 0, 2, 0, 5, 4, 2, 3, 6, 2, 6, 2, 2, 3, 4, 6, 6, 5, 3, 0, 1, 2, 7, 7, 5, 3, 1, 1, 7, 6, 1, 6, 3, 3, 3, 3, 4, 8, 1, 0, 7, 7, 6, 8, 1, 2, 5, 3, 4, 1, 1, 9, 3, 1, 4, 2, 7, 1, 6, 5, 7, 7, 7, 6, 6, 1, 9, 5, 0, 9, 5, 7, 0, 0, 4, 6, 8, 0, 1, 5, 0, 9, 3, 1, 1, 2, 0, 3, 2, 9, 1, 9, 6, 2, 4, 8, 8, 5, 9, 2, 1, 9, 4, 4, 3, 0, 6, 6, 0, 4, 1, 0, 9, 5, 6, 5, 6, 9, 4, 4, 2, 6, 8, 4, 7, 6, 5, 9, 8, 7, 1, 9, 5, 4, 3, 5, 4, 3, 4, 1, 5, 5, 4, 0, 8, 4, 4, 0, 9, 2, 8, 9, 8, 0, 2, 2, 2, 6, 7, 8, 1, 9, 8, 0, 3, 8, 6, 8, 1, 6, 5, 4, 2, 1, 4, 3, 9, 7, 8, 3, 0, 8, 3, 4, 2, 9, 1, 0, 0, 3, 0, 4, 5, 9, 0, 7, 5, 9, 5, 8, 8, 6, 3, 1, 9, 5, 2, 4, 7, 6, 1, 8, 6, 9, 3, 1, 3, 7, 4, 0, 6, 7, 6, 9, 2, 4, 1, 9, 8, 5, 8, 2, 2, 5, 0, 2, 0, 7, 0, 6, 6, 4, 8, 7, 9, 6, 9, 2, 3, 8, 8, 3, 9, 9, 8, 7, 2, 3, 5, 5, 1, 8, 7, 4, 3, 5, 2, 2, 2, 1, 4, 2, 2, 8, 4, 9, 8, 2, 1, 2, 5, 6, 3, 4, 5, 7, 6, 7, 6, 5, 0, 2, 4, 4, 3, 0, 4, 2, 6, 1, 8, 8, 3, 0, 7, 4, 9, 7, 9, 2, 0, 4, 7, 3, 7, 6, 6, 2, 3, 7, 3, 6, 8, 2, 3, 3, 5, 5, 5, 2, 4, 2, 8, 7, 4, 3, 7, 7, 8, 5, 2, 8, 4, 3, 5, 4, 2, 9, 1, 4, 0, 0, 5, 6, 5, 6, 8, 0, 3, 4, 4, 4, 2, 2, 0, 5, 0, 3, 4, 7, 7, 3, 9, 7, 3, 7, 3, 7, 7, 7, 1, 7, 4, 4, 7, 9, 1, 7, 7, 4, 5, 9, 0, 8, 7, 3, 6, 2, 3, 8, 2, 5, 4, 8, 4, 0, 7, 5, 2, 7, 7, 2, 6, 4, 0, 2, 4, 3, 8, 9, 4, 5, 5, 6, 7, 1, 9, 6, 5, 0, 3, 4, 4, 0, 6, 6, 8, 3, 6, 0, 3, 3, 3, 8, 3, 3, 8, 4, 3, 8, 2, 9, 1, 4, 9, 5, 0, 6, 5, 0, 2, 6, 5, 4, 1, 5, 9, 0, 6, 2, 5, 4, 5, 8, 2, 8, 7, 5, 0, 7, 9, 9, 8, 2, 1, 0, 2, 7, 5, 0, 3, 8, 5, 0, 7, 9, 5, 8, 6, 9, 0, 7, 1, 9, 3, 5, 0, 5, 1, 7, 8, 9, 2, 0, 0, 8, 1, 1, 1, 6, 2, 3, 6, 2, 7, 1, 9, 3, 7, 6, 3, 1, 0, 5, 9, 4, 3, 9, 5, 0, 9, 2, 7, 5, 8, 0, 1, 3, 4, 8, 5, 1, 5, 7, 7, 2, 8, 4, 2, 2, 5, 3, 3, 1, 4, 9, 2, 4, 5, 2, 2, 3, 2, 1, 5, 8, 9, 2, 6, 6, 1, 7, 7, 5, 4, 4, 0, 5, 8, 8, 6, 6, 7, 2, 6, 4, 5, 1, 7, 5, 2, 4, 4, 6, 5, 2, 3, 8, 9, 3, 4, 3, 2, 6, 7, 2, 3, 2, 7, 7, 3, 0, 1, 4, 0, 6, 5, 5, 1, 6, 7, 6, 1, 3, 4, 0, 9, 9, 6, 8, 8, 3, 2, 3, 3, 8, 5, 3, 0, 9, 0, 8, 1, 3, 4, 8, 2, 4, 6, 1, 3, 5, 5, 1, 1, 1, 9, 5, 0, 4, 2, 9, 2, 5, 7, 4, 3, 3, 9, 1, 7, 2, 6, 1, 2, 9, 7, 9, 0, 4, 7, 8, 4, 9, 9, 4, 2, 9, 9, 8, 8, 6, 3, 2, 4, 6, 1, 7, 8, 2, 5, 8, 0, 4, 4, 5, 2, 4, 6, 5, 6, 5, 7, 7, 4, 5, 2, 0, 1, 1, 9, 6, 4, 3, 8, 7, 4, 0, 1, 5, 5, 0, 7, 0, 8, 5, 6, 1, 2, 3, 5, 8, 9, 6, 7, 6, 0, 7, 3, 1, 9, 4, 1, 8, 8, 1, 0, 6, 1, 7, 2, 5, 4, 5, 6, 6, 4, 8, 6, 4, 7, 9, 9, 4, 5, 1, 3, 9, 8, 6, 7, 3, 9, 5, 2, 5, 2, 1, 7, 1, 7, 0, 8, 3, 8, 3, 4, 1, 4, 0, 7, 9, 8, 5, 5, 6, 3, 9, 1, 2, 0, 0, 2, 8, 0, 2, 9, 3, 2, 0, 9, 9, 3, 2, 0, 6, 9, 7, 3, 7, 5, 1, 4, 6, 0, 7, 5, 8, 6, 7, 5, 2, 5, 5, 3, 3, 2, 2, 9, 9, 8, 8, 3, 5, 4, 3, 2, 8, 1, 1, 0, 7, 2, 1, 8, 7, 7, 5, 7, 6, 0, 4, 0, 3, 7, 3, 6, 2, 6, 5, 6, 3, 0, 3, 4, 5, 8, 4, 4, 0, 0, 1, 0, 6, 3, 8, 0, 1, 0, 7, 1, 3, 1, 8, 0, 2, 9, 8, 6, 5, 8, 4, 3, 4, 1, 0, 3, 9, 7, 4, 0, 3, 0, 8, 1, 1, 5, 7, 0, 0, 4, 8, 8, 8, 4, 1, 2, 9, 1, 2, 8, 7, 0, 7, 6, 2, 9, 0, 6, 7, 7, 5, 8, 2, 4, 4, 8, 4, 8, 0, 2, 7, 7, 6, 9, 1, 9, 9, 7, 5, 3, 7, 6, 0, 3, 9, 2, 9, 5, 6, 1, 0, 0, 2, 4, 5, 6, 3, 6, 4, 3, 5, 8, 9, 3, 9, 3, 4, 9, 3, 9, 5, 2, 8, 2, 6, 2, 2, 7, 2, 7, 6, 2, 4, 1, 2, 9, 9, 5, 2, 9, 8, 7, 7, 5, 6, 2, 8, 3, 7, 2, 3, 7, 3, 3, 6, 2, 1, 1, 1, 6, 9, 4, 0, 2, 4, 8, 0, 5, 4, 3, 1, 6, 1, 9, 8, 1, 1, 2, 8, 4, 8, 8, 3, 2, 6, 1, 0, 8, 1, 7, 6, 8, 5, 6, 3, 6, 7, 9, 2, 7, 7, 0, 7, 1, 7, 0, 6, 2, 7, 5, 0, 6, 9, 6, 2, 3, 1, 4, 1, 6, 9, 0, 5, 8, 9, 9, 6, 0, 8, 2, 0, 8, 9, 9, 8, 4, 3, 3, 6, 7, 0, 6, 4, 9, 1, 5, 8, 0, 0, 1, 0, 8, 9, 3, 8, 9, 3, 7, 8, 9, 4, 4, 6, 0, 9, 7, 2, 8, 0, 6, 2, 0, 6, 5, 5, 8, 5, 8, 6, 4, 0, 2, 6, 4, 3, 6, 2, 3, 7, 7, 2, 4, 2, 4, 9, 0, 2, 5, 4, 5, 4, 6, 0, 7, 7, 5, 0, 2, 0, 8, 5, 3, 7, 4, 5, 1, 9, 6, 5, 1, 8, 5, 4, 8, 5, 2, 3, 3, 8, 2, 2, 8, 2, 5, 7, 5, 5, 8, 7, 6, 1, 1, 8, 5, 1, 9, 9, 2, 2, 9, 1, 5, 2, 1, 3, 9, 9, 1, 3, 1, 2, 0, 6, 1, 7, 6, 8, 4, 0, 3, 3, 7, 2, 3, 6, 4, 5, 2, 7, 2, 4, 9, 5, 1, 6, 8, 8, 2, 1, 7, 1, 8, 0, 8, 5, 7, 0, 3, 6, 4, 2, 7, 7, 8, 2, 8, 9, 8, 8, 4, 6, 7, 0, 1, 2, 1, 1, 9, 4, 6, 4, 2, 7, 4, 6, 1, 9, 4, 9, 1, 4, 5, 1, 9, 2, 8, 0, 1, 5, 1, 7, 9, 2, 0, 4, 8, 4, 0, 2, 0, 1, 0, 5, 3, 6, 2, 2, 2, 2, 6, 6, 8, 6, 2, 3, 5, 2, 8, 9, 8, 0, 1, 5, 0, 9, 1, 6, 7, 9, 7, 3, 6, 2, 0, 4, 7, 6, 4, 4, 5, 2, 3, 4, 4, 5, 2, 9, 6, 1, 4, 7, 4, 8, 6, 5, 9, 8, 9, 9, 4, 4, 8, 6, 6, 4, 2, 1, 8, 3, 3, 0, 3, 8, 9, 2, 6, 2, 6, 5, 6, 8, 4, 3, 5, 0, 3, 2, 0, 0, 4, 8, 9, 8, 6, 9, 2, 1, 0, 7, 9, 0, 5, 0, 6, 2, 0, 6, 7, 6, 2, 6, 7, 8, 2, 4, 7, 6, 8, 7, 7, 3, 2, 5, 9, 3, 8, 2, 6, 4, 9, 6, 2, 1, 4, 0, 6, 6, 4, 3, 4, 5, 3, 6, 5, 9, 9, 5, 1, 6, 0, 2, 7, 9, 5, 3, 5, 6, 2, 1, 5, 5, 9, 0, 1, 3, 4, 5, 7, 4, 5, 9, 6, 1, 7, 4, 2, 8, 8, 5, 6, 0, 3, 4, 9, 4, 5, 6, 0, 7, 0, 3, 0, 7, 5, 8, 3, 8, 1, 5, 9, 1, 0, 1, 8, 0, 8, 2, 5, 6, 7, 1, 0, 2, 9, 0, 4, 1, 9, 5, 3, 5, 7, 3, 1, 9, 3, 9, 4, 9, 6, 0, 8, 8, 6, 6, 9, 6, 9, 3, 2, 0, 1, 7, 3, 6, 5, 3, 3, 3, 6, 4, 0, 0, 8, 4, 2, 2, 2, 1, 8, 6, 8, 5, 3, 9, 9, 0, 9, 8, 1, 5, 4, 3, 7, 0, 9, 7, 6, 0, 4, 1, 9, 8, 4, 7, 7, 5, 9, 7, 7, 5, 5, 6, 8, 5, 7, 5, 8, 8, 2, 5, 5, 2, 8, 4, 5, 6, 8, 8, 5, 3, 5, 5, 9, 4, 3, 3, 9, 0, 2, 4, 1, 0, 2, 7, 5, 3, 4, 3, 7, 6, 2, 3, 5, 2, 0, 5, 9, 6, 3, 9, 6, 0, 2, 5, 6, 7, 7, 2, 0, 1, 7, 0, 8, 9, 4, 3, 4, 3, 5, 3, 6, 0, 4, 2, 6, 9, 5, 1, 1, 9, 1, 9, 2, 4, 9, 1, 9, 8, 6, 3, 6, 8, 2, 0, 9, 3, 5, 8, 7, 4, 2, 2, 7, 9, 1, 8, 2, 4, 7, 6, 0, 5, 5, 6, 9, 8, 8, 5, 5, 7, 1, 2, 7, 9, 0, 5, 7, 5, 2, 5, 4, 7, 1, 3, 3, 4, 3, 6, 2, 0, 5, 8, 0, 4, 2, 9, 2, 4, 2, 3, 8, 0, 8, 4, 6, 4, 2, 8, 6, 9, 8, 4, 1, 9, 7, 0, 8, 3, 2, 4, 6, 8, 2, 4, 1, 3, 0, 8, 2, 0, 8, 0, 0, 0, 0, 2, 2, 3, 6, 9, 7, 0, 9, 1, 0, 7, 2, 8, 3, 0, 8, 4, 3, 5, 8, 7, 8, 4, 0, 0, 9, 7, 3, 1, 5, 2, 6, 5, 3, 2, 3, 7, 0, 3, 4, 1, 1, 8, 9, 0, 4, 8, 3, 1, 1, 5, 7, 2, 3, 9, 4, 5, 2, 5, 4, 7, 1, 7, 6, 2, 6, 1, 8, 8, 9, 4, 9, 5, 6, 6, 7, 1, 1, 2, 2, 4, 8, 5, 5, 9, 2, 9, 8, 5, 7, 2, 3, 8, 5, 7, 4, 7, 6, 2, 6, 0, 6, 2, 0, 4, 0, 1, 4, 2, 3, 5, 8, 7, 5, 1, 5, 2, 2, 5, 3, 6, 5, 4, 3, 2, 9, 4, 4, 0, 1, 8, 8, 6, 5, 3, 7, 2, 3, 2, 9, 0, 9, 2, 7, 8, 1, 2, 1, 3, 7, 2, 9, 3, 5, 5, 8, 4, 5, 5, 8, 5, 5, 6, 9, 5, 8, 6, 1, 2, 4, 2, 4, 9, 2, 1, 9, 3, 0, 8, 2, 8, 4, 2, 6, 4, 1, 3, 6, 9, 4, 6, 8, 6, 9, 6, 4, 7, 2, 0, 9, 4, 4, 4, 8, 9, 7, 7, 9, 3, 5, 0, 0, 3, 3, 3, 7, 6, 1, 4, 5, 2, 4, 4, 8, 5, 6, 0, 3, 4, 6, 3, 2, 0, 3, 5, 7, 0, 3, 5, 4, 7, 8, 5, 7, 0, 2, 8, 0, 2, 4, 6, 6, 6, 3, 7, 6, 3, 5, 9, 9, 7, 4, 9, 1, 9, 6, 5, 1, 7, 0, 2, 0, 2, 7, 4, 9, 8, 3, 5, 3, 0, 5, 1, 6, 7, 7, 8, 8, 2, 7, 9, 2, 4, 6, 5, 9, 8, 4, 6, 7, 8, 2, 8, 5, 8, 9, 0, 2, 3, 0, 9, 7, 3, 7, 9, 5, 3, 6, 6, 9, 9, 1, 5, 1, 2, 2, 4, 0, 9, 5, 4, 2, 8, 9, 9, 2, 0, 2, 6, 9, 1, 3, 8, 8, 6, 6, 4, 9, 6, 4, 4, 0, 4, 9, 2, 2, 0, 4, 0, 9, 6, 7, 9, 0, 9, 3, 9, 9, 9, 6, 2, 3, 6, 7, 6, 0, 5, 7, 6, 4, 4, 9, 8, 0, 9, 4, 6, 0, 7, 1, 3, 6, 6, 0, 4, 7, 1, 1, 4, 9, 8, 6, 8, 0, 6, 1, 1, 8, 5, 5, 5, 3, 4, 5, 5, 8, 6, 9, 3, 4, 3, 4, 2, 4, 3, 3, 8, 8, 9, 5, 7, 2, 8, 2, 3, 1, 9, 6, 4, 8, 5, 1, 6, 1, 7, 6, 4, 3, 2, 3, 9, 0, 5, 2, 3, 9, 5, 3, 2, 4, 4, 5, 8, 3, 4, 5, 6, 6, 7, 3, 1, 6, 5, 9, 8, 3, 2, 0, 4, 7, 3, 9, 9, 4, 1, 6, 7, 6, 6, 1, 5, 8, 1, 0, 8, 6, 3, 7, 1, 5, 9, 4, 1, 6, 0, 3, 7, 2, 9, 2, 2, 6, 9, 1, 0, 5, 7, 4, 2, 8, 9, 0, 8, 6, 4, 3, 3, 6, 4, 5, 4, 2, 3, 1, 4, 6, 8, 3, 9, 7, 9, 4, 0, 8, 9, 8, 0, 8, 1, 9, 3, 2, 7, 0, 6, 0, 5, 9, 5, 4, 8, 1, 0, 2, 5, 0, 8, 3, 0, 1, 4, 0, 3, 1, 6, 4, 7, 9, 5, 5, 0, 4, 7, 9, 1, 9, 1, 4, 6, 3, 9, 9, 9, 8, 9, 7, 1, 1, 4, 1, 0, 7, 0, 9, 6, 6, 2, 4, 7, 6, 4, 5, 8, 0, 4, 7, 1, 7, 3, 4, 7, 5, 5, 2, 0, 2, 0, 5, 5, 8, 5, 8, 4, 0, 8, 4, 9, 7, 6, 9, 8, 0, 8, 4, 2, 9, 1, 4, 6, 0, 7, 7, 1, 6, 1, 5, 6, 5, 7, 3, 8, 4, 5, 8, 5, 8, 5, 9, 1, 3, 2, 5, 3, 1, 2, 1, 2, 6, 7, 2, 0, 5, 3, 1, 6, 2, 7, 3, 6, 0, 9, 8, 0, 6, 4, 3, 2, 6, 8, 7, 2, 1, 1, 9, 5, 4, 5, 8, 0, 1, 0, 9, 1, 8, 2, 4, 7, 4, 2, 4, 4, 7, 0, 0, 6, 4, 6, 7, 8, 5, 9, 9, 2, 9, 3, 3, 5, 7, 7, 6, 7, 0, 0, 0, 6, 3, 1, 2, 6, 3, 7, 3, 2, 2, 8, 8, 6, 6, 0, 0, 3, 1, 1, 1, 3, 4, 4, 6, 4, 7, 3, 2, 3, 9, 7, 2, 7, 9, 2, 3, 6, 7, 5, 9, 2, 6, 3, 5, 6, 5, 3, 4, 6, 9, 1, 7, 7, 5, 9, 4, 2, 3, 8, 0, 9, 6, 6, 1, 3, 6, 6, 3, 9, 3, 6, 5, 2, 0, 4, 7, 4, 8, 5, 5, 0, 0, 9, 0, 3, 6, 2, 9, 8, 1, 1, 4, 3, 4, 0, 3, 7, 3, 8, 6, 4, 2, 4, 1, 2, 7, 5, 2, 6, 8, 0, 4, 6, 4, 2, 3, 2, 4, 1, 6, 0, 5, 8, 8, 1, 8, 6, 2, 8, 2, 4, 4, 0, 9, 7, 6, 7, 4, 2, 3, 8, 9, 4, 8, 8, 4, 2, 0, 1, 4, 4, 8, 6, 6, 7, 2, 7, 0, 0, 7, 2, 3, 1, 8, 9, 7, 7, 0, 1, 7, 9, 7, 7, 5, 9, 2, 7, 5, 5, 1, 4, 4, 7, 1, 3, 6, 3, 0, 0, 0, 8, 0, 8, 5, 6, 8, 6, 6, 4, 0, 0, 8, 6, 7, 4, 8, 3, 9, 4, 9, 8, 2, 3, 0, 4, 4, 8, 1, 8, 4, 3, 8, 8, 4, 2, 4, 3, 6, 3, 0, 5, 8, 0, 7, 5, 4, 7, 5, 8, 9, 0, 4, 6, 7, 1, 1, 4, 3, 5, 7, 1, 7, 1, 9, 3, 0, 0, 8, 9, 7, 2, 8, 9, 9, 3, 5, 0, 3, 3, 2, 1, 0, 1, 5, 2, 7, 1, 4, 1, 3, 5, 1, 9, 8, 5, 2, 0, 7, 2, 9, 2, 0, 9, 2, 2, 6, 2, 1, 8, 4, 4, 8, 4, 1, 7, 0, 3, 6, 1, 6, 3, 7, 4, 4, 7, 8, 2, 7, 4, 7, 3, 6, 6, 3, 5, 9, 8, 6, 0, 0, 8, 4, 3, 6, 9, 6, 2, 5, 0, 6, 3, 1, 5, 2, 2, 7, 3, 4, 6, 2, 8, 7, 6, 3, 9, 3, 4, 3, 6, 7, 7, 1, 1, 7, 8, 4, 5, 3, 6, 5, 6, 2, 9, 2, 5, 9, 1, 1, 7, 8, 3, 5, 1, 3, 8, 5, 0, 8, 0, 2, 3, 9, 8, 3, 0, 0, 7, 5, 7, 3, 2, 3, 3, 7, 5, 5, 6, 9, 0, 2, 1, 2, 5, 5, 1, 4, 0, 7, 1, 8, 8, 4, 0, 1, 7, 8, 9, 0, 7, 2, 5, 7, 8, 3, 0, 1, 2, 3, 9, 2, 7, 0, 0, 2, 2, 4, 1, 5, 3, 3, 5, 1, 5, 5, 9, 0, 9, 8, 0, 9, 3, 0, 7, 9, 6, 5, 5, 2, 6, 8, 0, 1, 7, 7, 7, 1, 3, 0, 1, 4, 1, 0, 3, 1, 9, 0, 6, 3, 6, 0, 5, 4, 0, 8, 8, 0, 1, 5, 8, 3, 7, 2, 9, 1, 9, 9, 2, 7, 6, 1, 0, 9, 8, 8, 6, 0, 2, 0, 5, 0, 8, 9, 2, 6, 6, 1, 2, 1, 5, 8, 9, 7, 4, 1, 2, 8, 9, 0, 2, 0, 9, 9, 1, 1, 5, 5, 3, 9, 3, 1, 5, 2, 2, 5, 1, 6, 9, 5, 4, 5, 4, 9, 6, 0, 8, 2, 1, 9, 7, 0, 8, 0, 1, 0, 2, 3, 8, 6, 4, 1, 5, 6, 1, 9, 4, 9, 6, 3, 8, 7, 3, 0, 3, 9, 7, 2, 6, 2, 9, 4, 6, 0, 9, 6, 7, 4, 7, 0, 9, 9, 5, 6, 5, 4, 1, 3, 5, 5, 2, 9, 5, 2, 9, 7, 7, 4, 9, 4, 4, 8, 7, 8, 7, 4, 5, 0, 8, 2, 3, 0, 0, 8, 8, 4, 0, 2, 5, 7, 2, 6, 2, 5, 6, 9, 7, 3, 4, 1, 5, 4, 8, 8, 4, 3, 0, 7, 2, 9, 4, 6, 6, 4, 9, 2, 4, 8, 8, 0, 3, 8, 1, 4, 1, 0, 6, 6, 9, 1, 6, 2, 3, 4, 0, 1, 2, 2, 0, 8, 8, 4, 7, 9, 9, 6, 6, 0, 5, 6, 7, 3, 6, 7, 8, 7, 3, 1, 0, 3, 8, 4, 5, 1, 8, 6, 2, 8, 5, 7, 6, 2, 8, 6, 5, 8, 0, 5, 9, 2, 7, 0, 5, 8, 6, 8, 9, 3, 8, 3, 2, 6, 8, 7, 8, 3, 3, 8, 5, 4, 1, 2, 9, 6, 5, 9, 4, 3, 8, 5, 5, 8, 8, 2, 0, 3, 1, 4, 1, 0, 8, 0, 5, 8, 4, 9, 1, 8, 0, 0, 6, 7, 7, 7, 5, 6, 3, 6, 5, 8, 2, 6, 5, 7, 5, 4, 7, 3, 2, 9, 5, 8, 8, 5, 7, 2, 2, 8, 7, 6, 7, 7, 2, 7, 6, 4, 0, 6, 3, 1, 4, 6, 3, 9, 8, 3, 8, 1, 0, 0, 5, 3, 5, 8, 4, 0, 6, 1, 7, 0, 2, 2, 1, 7, 3, 0, 8, 6, 7, 7, 0, 0, 1, 4, 1, 1, 6, 6, 6, 1, 3, 6, 0, 1, 3, 8, 5, 0, 1, 6, 5, 5, 4, 3, 9, 8, 6, 0, 5, 4, 9, 2, 8, 4, 8, 8, 2, 1, 4, 8, 6, 7, 3, 1, 3, 4, 9, 4, 8, 4, 5, 0, 9, 1, 3, 8, 7, 5, 4, 6]}

==> cifar10_examples/test-5/labels.json <==
{"pred": "dog", "gold": "dog", "train": [6, 9, 9, 4, 1, 1, 2, 7, 8, 3, 4, 7, 7, 2, 9, 9, 9, 3, 2, 6, 4, 3, 6, 6, 2, 6, 3, 5, 4, 0, 0, 9, 1, 3, 4, 0, 3, 7, 3, 3, 5, 2, 2, 7, 1, 1, 1, 2, 2, 0, 9, 5, 7, 9, 2, 2, 5, 2, 4, 3, 1, 1, 8, 2, 1, 1, 4, 9, 7, 8, 5, 9, 6, 7, 3, 1, 9, 0, 3, 1, 3, 5, 4, 5, 7, 7, 4, 7, 9, 4, 2, 3, 8, 0, 1, 6, 1, 1, 4, 1, 8, 3, 9, 6, 6, 1, 8, 5, 2, 9, 9, 8, 1, 7, 7, 0, 0, 6, 9, 1, 2, 2, 9, 2, 6, 6, 1, 9, 5, 0, 4, 7, 6, 7, 1, 8, 1, 1, 2, 8, 1, 3, 3, 6, 2, 4, 9, 9, 5, 4, 3, 6, 7, 4, 6, 8, 5, 5, 4, 3, 1, 8, 4, 7, 6, 0, 9, 5, 1, 3, 8, 2, 7, 5, 3, 4, 1, 5, 7, 0, 4, 7, 5, 5, 1, 0, 9, 6, 9, 0, 8, 7, 8, 8, 2, 5, 2, 3, 5, 0, 6, 1, 9, 3, 6, 9, 1, 3, 9, 6, 6, 7, 1, 0, 9, 5, 8, 5, 2, 9, 0, 8, 8, 0, 6, 9, 1, 1, 6, 3, 7, 6, 6, 0, 6, 6, 1, 7, 1, 5, 8, 3, 6, 6, 8, 6, 8, 4, 6, 6, 1, 3, 8, 3, 4, 1, 7, 1, 3, 8, 5, 1, 1, 4, 0, 9, 3, 7, 4, 9, 9, 2, 4, 9, 9, 1, 0, 5, 9, 0, 8, 2, 1, 2, 0, 5, 6, 3, 2, 7, 8, 8, 6, 0, 7, 9, 4, 5, 6, 4, 2, 1, 1, 2, 1, 5, 9, 9, 0, 8, 4, 1, 1, 6, 3, 3, 9, 0, 7, 9, 7, 7, 9, 1, 5, 1, 6, 6, 8, 7, 1, 3, 0, 3, 3, 2, 4, 5, 7, 5, 9, 0, 3, 4, 0, 4, 4, 6, 0, 0, 6, 6, 0, 8, 1, 6, 2, 9, 2, 5, 9, 6, 7, 4, 1, 8, 7, 3, 6, 9, 3, 0, 4, 0, 5, 1, 0, 3, 4, 8, 5, 4, 7, 2, 3, 9, 7, 6, 7, 1, 4, 7, 0, 1, 7, 3, 1, 8, 4, 4, 2, 0, 2, 2, 0, 0, 9, 0, 9, 6, 8, 2, 7, 7, 4, 0, 3, 0, 8, 9, 4, 2, 7, 2, 5, 2, 5, 1, 9, 4, 8, 5, 1, 7, 4, 4, 0, 6, 9, 0, 7, 8, 8, 9, 9, 3, 3, 4, 0, 4, 5, 6, 6, 0, 1, 0, 8, 0, 4, 8, 8, 1, 5, 2, 6, 8, 1, 0, 0, 7, 7, 5, 9, 6, 2, 8, 3, 4, 7, 3, 9, 0, 1, 2, 4, 8, 1, 8, 6, 4, 4, 5, 7, 1, 3, 9, 8, 0, 1, 7, 5, 8, 2, 8, 0, 4, 1, 8, 9, 8, 2, 9, 9, 2, 7, 5, 7, 3, 8, 8, 4, 4, 2, 7, 1, 6, 4, 0, 4, 6, 9, 7, 6, 2, 5, 5, 1, 7, 2, 2, 2, 9, 5, 4, 2, 7, 8, 1, 3, 4, 3, 7, 6, 9, 8, 0, 6, 0, 2, 2, 2, 1, 8, 4, 0, 1, 8, 8, 1, 5, 7, 6, 4, 5, 8, 7, 1, 9, 1, 9, 8, 4, 7, 3, 8, 8, 2, 6, 6, 7, 1, 6, 8, 1, 9, 7, 8, 3, 0, 1, 0, 8, 8, 3, 0, 0, 1, 5, 0, 8, 8, 7, 9, 9, 0, 9, 4, 1, 3, 6, 6, 4, 4, 7, 5, 6, 0, 8, 0, 3, 2, 8, 4, 6, 9, 9, 7, 0, 3, 3, 6, 7, 4, 9, 1, 6, 2, 7, 2, 2, 0, 6, 7, 5, 7, 6, 8, 9, 0, 9, 4, 4, 7, 0, 9, 4, 9, 6, 9, 4, 5, 7, 9, 2, 4, 5, 1, 4, 3, 9, 6, 5, 6, 9, 3, 3, 5, 0, 7, 2, 1, 3, 6, 4, 0, 0, 2, 5, 0, 1, 0, 2, 3, 9, 8, 4, 9, 8, 0, 2, 6, 4, 4, 0, 1, 8, 8, 3, 6, 9, 6, 6, 7, 8, 2, 4, 5, 7, 6, 5, 3, 0, 5, 0, 5, 0, 8, 2, 6, 7, 3, 8, 2, 1, 7, 6, 7, 1, 0, 9, 5, 5, 0, 1, 7, 6, 9, 0, 4, 7, 7, 1, 5, 9, 4, 0, 8, 5, 9, 9, 6, 7, 1, 8, 3, 2, 3, 8, 2, 2, 4, 6, 0, 0, 5, 3, 8, 2, 3, 7, 2, 9, 3, 8, 7, 8, 2, 7, 9, 0, 2, 3, 2, 2, 2, 3, 3, 6, 2, 3, 2, 8, 0, 5, 5, 1, 4, 5, 6, 6, 2, 7, 0, 1, 7, 7, 8, 2, 9, 2, 2, 4, 2, 1, 1, 1, 6, 6, 6, 5, 1, 1, 7, 0, 4, 3, 3, 7, 1, 2, 3, 5, 5, 5, 6, 1, 4, 3, 7, 8, 8, 3, 6, 6, 2, 3, 0, 9, 4, 3, 8, 0, 0, 1, 1, 5, 4, 9, 3, 1, 8, 9, 3, 9, 9, 2, 9, 4, 8, 2, 9, 8, 8, 1, 5, 3, 6, 8, 7, 6, 9, 8, 0, 6, 4, 0, 0, 2, 5, 8, 2, 0, 2, 7, 6, 9, 7, 1, 5, 5, 6, 6, 3, 6, 2, 4, 7, 0, 5, 6, 4, 6, 5, 2, 4, 6, 1, 6, 0, 4, 0, 3, 1, 8, 5, 4, 4, 1, 7, 3, 9, 4, 7, 9, 7, 3, 7, 2, 8, 4, 6, 6, 1, 2, 9, 0, 4, 8, 7, 3, 9, 8, 7, 7, 0, 2, 4, 1, 1, 4, 1, 5, 4, 0, 5, 6, 2, 8, 5, 0, 2, 1, 3, 5, 7, 3, 5, 1, 3, 5, 9, 4, 3, 2, 4, 4, 1, 4, 2, 2, 3, 8, 0, 6, 8, 5, 6, 6, 4, 7, 1, 1, 4, 6, 2, 3, 9, 6, 9, 1, 3, 6, 8, 5, 9, 6, 8, 1, 6, 0, 2, 3, 7, 9, 0, 9, 7, 6, 3, 9, 2, 6, 1, 6, 7, 3, 8, 3, 8, 3, 8, 5, 9, 6, 1, 2, 5, 2, 1, 4, 3, 7, 5, 9, 3, 9, 3, 2, 9, 1, 8, 5, 9, 7, 2, 6, 0, 8, 5, 7, 1, 5, 8, 5, 7, 1, 5, 0, 3, 9, 3, 6, 9, 1, 3, 9, 8, 2, 2, 3, 2, 5, 9, 7, 9, 9, 8, 9, 7, 0, 3, 3, 2, 0, 3, 7, 6, 3, 3, 2, 0, 6, 6, 5, 5, 7, 5, 9, 8, 2, 9, 8, 0, 4, 0, 1, 2, 0, 4, 7, 3, 8, 5, 1, 6, 6, 5, 5, 4, 6, 3, 6, 8, 2, 3, 7, 0, 7, 0, 4, 1, 9, 5, 7, 8, 6, 6, 8, 0, 7, 2, 8, 4, 8, 2, 0, 9, 0, 0, 2, 9, 6, 6, 5, 6, 0, 3, 7, 5, 5, 7, 9, 3, 4, 5, 0, 5, 2, 3, 2, 6, 0, 4, 9, 0, 7, 0, 9, 7, 2, 6, 4, 6, 9, 5, 4, 7, 0, 6, 8, 8, 9, 9, 9, 0, 9, 8, 6, 4, 8, 1, 9, 1, 0, 5, 8, 6, 9, 6, 0, 8, 1, 3, 9, 4, 8, 4, 3, 2, 6, 0, 8, 9, 9, 4, 3, 0, 2, 4, 4, 0, 3, 5, 7, 5, 7, 7, 9, 0, 9, 5, 3, 8, 2, 4, 2, 3, 1, 2, 8, 9, 2, 8, 1, 4, 2, 0, 4, 5, 4, 8, 1, 7, 4, 1, 1, 0, 2, 7, 7, 4, 4, 4, 4, 8, 4, 3, 6, 6, 0, 1, 3, 9, 8, 4, 8, 9, 6, 2, 0, 5, 5, 9, 4, 2, 0, 8, 8, 0, 4, 0, 7, 6, 9, 5, 3, 5, 4, 4, 4, 4, 3, 7, 9, 2, 5, 1, 8, 3, 2, 6, 9, 6, 3, 1, 7, 4, 6, 3, 7, 8, 6, 2, 4, 6, 8, 0, 1, 9, 9, 1, 0, 0, 8, 9, 4, 7, 4, 4, 1, 9, 8, 8, 6, 1, 7, 4, 8, 8, 8, 0, 5, 6, 6, 8, 3, 4, 4, 1, 2, 1, 5, 7, 1, 7, 2, 8, 5, 9, 5, 6, 1, 9, 5, 0, 4, 3, 3, 0, 8, 2, 8, 0, 9, 0, 4, 6, 9, 2, 8, 2, 7, 7, 2, 2, 7, 1, 6, 1, 3, 4, 4, 8, 6, 0, 1, 9, 4, 2, 7, 5, 3, 9, 0, 1, 9, 0, 9, 8, 7, 0, 4, 9, 0, 5, 2, 1, 0, 2, 8, 8, 0, 5, 7, 6, 6, 5, 3, 7, 7, 7, 4, 2, 0, 1, 7, 3, 2, 7, 3, 2, 2, 1, 5, 9, 9, 8, 0, 8, 4, 3, 3, 8, 5, 0, 8, 4, 5, 7, 5, 1, 5, 0, 2, 0, 5, 4, 2, 3, 6, 2, 6, 2, 2, 3, 4, 6, 6, 5, 3, 0, 1, 2, 7, 7, 5, 3, 1, 1, 7, 6, 1, 6, 3, 3, 3, 3, 4, 8, 1, 0, 7, 7, 6, 8, 1, 2, 5, 3, 4, 1, 1, 9, 3, 1, 4, 2, 7, 1, 6, 5, 7, 7, 7, 6, 6, 1, 9, 5, 0, 9, 5, 7, 0, 0, 4, 6, 8, 0, 1, 5, 0, 9, 3, 1, 1, 2, 0, 3, 2, 9, 1, 9, 6, 2, 4, 8, 8, 5, 9, 2, 1, 9, 4, 4, 3, 0, 6, 6, 0, 4, 1, 0, 9, 5, 6, 5, 6, 9, 4, 4, 2, 6, 8, 4, 7, 6, 5, 9, 8, 7, 1, 9, 5, 4, 3, 5, 4, 3, 4, 1, 5, 5, 4, 0, 8, 4, 4, 0, 9, 2, 8, 9, 8, 0, 2, 2, 2, 6, 7, 8, 1, 9, 8, 0, 3, 8, 6, 8, 1, 6, 5, 4, 2, 1, 4, 3, 9, 7, 8, 3, 0, 8, 3, 4, 2, 9, 1, 0, 0, 3, 0, 4, 5, 9, 0, 7, 5, 9, 5, 8, 8, 6, 3, 1, 9, 5, 2, 4, 7, 6, 1, 8, 6, 9, 3, 1, 3, 7, 4, 0, 6, 7, 6, 9, 2, 4, 1, 9, 8, 5, 8, 2, 2, 5, 0, 2, 0, 7, 0, 6, 6, 4, 8, 7, 9, 6, 9, 2, 3, 8, 8, 3, 9, 9, 8, 7, 2, 3, 5, 5, 1, 8, 7, 4, 3, 5, 2, 2, 2, 1, 4, 2, 2, 8, 4, 9, 8, 2, 1, 2, 5, 6, 3, 4, 5, 7, 6, 7, 6, 5, 0, 2, 4, 4, 3, 0, 4, 2, 6, 1, 8, 8, 3, 0, 7, 4, 9, 7, 9, 2, 0, 4, 7, 3, 7, 6, 6, 2, 3, 7, 3, 6, 8, 2, 3, 3, 5, 5, 5, 2, 4, 2, 8, 7, 4, 3, 7, 7, 8, 5, 2, 8, 4, 3, 5, 4, 2, 9, 1, 4, 0, 0, 5, 6, 5, 6, 8, 0, 3, 4, 4, 4, 2, 2, 0, 5, 0, 3, 4, 7, 7, 3, 9, 7, 3, 7, 3, 7, 7, 7, 1, 7, 4, 4, 7, 9, 1, 7, 7, 4, 5, 9, 0, 8, 7, 3, 6, 2, 3, 8, 2, 5, 4, 8, 4, 0, 7, 5, 2, 7, 7, 2, 6, 4, 0, 2, 4, 3, 8, 9, 4, 5, 5, 6, 7, 1, 9, 6, 5, 0, 3, 4, 4, 0, 6, 6, 8, 3, 6, 0, 3, 3, 3, 8, 3, 3, 8, 4, 3, 8, 2, 9, 1, 4, 9, 5, 0, 6, 5, 0, 2, 6, 5, 4, 1, 5, 9, 0, 6, 2, 5, 4, 5, 8, 2, 8, 7, 5, 0, 7, 9, 9, 8, 2, 1, 0, 2, 7, 5, 0, 3, 8, 5, 0, 7, 9, 5, 8, 6, 9, 0, 7, 1, 9, 3, 5, 0, 5, 1, 7, 8, 9, 2, 0, 0, 8, 1, 1, 1, 6, 2, 3, 6, 2, 7, 1, 9, 3, 7, 6, 3, 1, 0, 5, 9, 4, 3, 9, 5, 0, 9, 2, 7, 5, 8, 0, 1, 3, 4, 8, 5, 1, 5, 7, 7, 2, 8, 4, 2, 2, 5, 3, 3, 1, 4, 9, 2, 4, 5, 2, 2, 3, 2, 1, 5, 8, 9, 2, 6, 6, 1, 7, 7, 5, 4, 4, 0, 5, 8, 8, 6, 6, 7, 2, 6, 4, 5, 1, 7, 5, 2, 4, 4, 6, 5, 2, 3, 8, 9, 3, 4, 3, 2, 6, 7, 2, 3, 2, 7, 7, 3, 0, 1, 4, 0, 6, 5, 5, 1, 6, 7, 6, 1, 3, 4, 0, 9, 9, 6, 8, 8, 3, 2, 3, 3, 8, 5, 3, 0, 9, 0, 8, 1, 3, 4, 8, 2, 4, 6, 1, 3, 5, 5, 1, 1, 1, 9, 5, 0, 4, 2, 9, 2, 5, 7, 4, 3, 3, 9, 1, 7, 2, 6, 1, 2, 9, 7, 9, 0, 4, 7, 8, 4, 9, 9, 4, 2, 9, 9, 8, 8, 6, 3, 2, 4, 6, 1, 7, 8, 2, 5, 8, 0, 4, 4, 5, 2, 4, 6, 5, 6, 5, 7, 7, 4, 5, 2, 0, 1, 1, 9, 6, 4, 3, 8, 7, 4, 0, 1, 5, 5, 0, 7, 0, 8, 5, 6, 1, 2, 3, 5, 8, 9, 6, 7, 6, 0, 7, 3, 1, 9, 4, 1, 8, 8, 1, 0, 6, 1, 7, 2, 5, 4, 5, 6, 6, 4, 8, 6, 4, 7, 9, 9, 4, 5, 1, 3, 9, 8, 6, 7, 3, 9, 5, 2, 5, 2, 1, 7, 1, 7, 0, 8, 3, 8, 3, 4, 1, 4, 0, 7, 9, 8, 5, 5, 6, 3, 9, 1, 2, 0, 0, 2, 8, 0, 2, 9, 3, 2, 0, 9, 9, 3, 2, 0, 6, 9, 7, 3, 7, 5, 1, 4, 6, 0, 7, 5, 8, 6, 7, 5, 2, 5, 5, 3, 3, 2, 2, 9, 9, 8, 8, 3, 5, 4, 3, 2, 8, 1, 1, 0, 7, 2, 1, 8, 7, 7, 5, 7, 6, 0, 4, 0, 3, 7, 3, 6, 2, 6, 5, 6, 3, 0, 3, 4, 5, 8, 4, 4, 0, 0, 1, 0, 6, 3, 8, 0, 1, 0, 7, 1, 3, 1, 8, 0, 2, 9, 8, 6, 5, 8, 4, 3, 4, 1, 0, 3, 9, 7, 4, 0, 3, 0, 8, 1, 1, 5, 7, 0, 0, 4, 8, 8, 8, 4, 1, 2, 9, 1, 2, 8, 7, 0, 7, 6, 2, 9, 0, 6, 7, 7, 5, 8, 2, 4, 4, 8, 4, 8, 0, 2, 7, 7, 6, 9, 1, 9, 9, 7, 5, 3, 7, 6, 0, 3, 9, 2, 9, 5, 6, 1, 0, 0, 2, 4, 5, 6, 3, 6, 4, 3, 5, 8, 9, 3, 9, 3, 4, 9, 3, 9, 5, 2, 8, 2, 6, 2, 2, 7, 2, 7, 6, 2, 4, 1, 2, 9, 9, 5, 2, 9, 8, 7, 7, 5, 6, 2, 8, 3, 7, 2, 3, 7, 3, 3, 6, 2, 1, 1, 1, 6, 9, 4, 0, 2, 4, 8, 0, 5, 4, 3, 1, 6, 1, 9, 8, 1, 1, 2, 8, 4, 8, 8, 3, 2, 6, 1, 0, 8, 1, 7, 6, 8, 5, 6, 3, 6, 7, 9, 2, 7, 7, 0, 7, 1, 7, 0, 6, 2, 7, 5, 0, 6, 9, 6, 2, 3, 1, 4, 1, 6, 9, 0, 5, 8, 9, 9, 6, 0, 8, 2, 0, 8, 9, 9, 8, 4, 3, 3, 6, 7, 0, 6, 4, 9, 1, 5, 8, 0, 0, 1, 0, 8, 9, 3, 8, 9, 3, 7, 8, 9, 4, 4, 6, 0, 9, 7, 2, 8, 0, 6, 2, 0, 6, 5, 5, 8, 5, 8, 6, 4, 0, 2, 6, 4, 3, 6, 2, 3, 7, 7, 2, 4, 2, 4, 9, 0, 2, 5, 4, 5, 4, 6, 0, 7, 7, 5, 0, 2, 0, 8, 5, 3, 7, 4, 5, 1, 9, 6, 5, 1, 8, 5, 4, 8, 5, 2, 3, 3, 8, 2, 2, 8, 2, 5, 7, 5, 5, 8, 7, 6, 1, 1, 8, 5, 1, 9, 9, 2, 2, 9, 1, 5, 2, 1, 3, 9, 9, 1, 3, 1, 2, 0, 6, 1, 7, 6, 8, 4, 0, 3, 3, 7, 2, 3, 6, 4, 5, 2, 7, 2, 4, 9, 5, 1, 6, 8, 8, 2, 1, 7, 1, 8, 0, 8, 5, 7, 0, 3, 6, 4, 2, 7, 7, 8, 2, 8, 9, 8, 8, 4, 6, 7, 0, 1, 2, 1, 1, 9, 4, 6, 4, 2, 7, 4, 6, 1, 9, 4, 9, 1, 4, 5, 1, 9, 2, 8, 0, 1, 5, 1, 7, 9, 2, 0, 4, 8, 4, 0, 2, 0, 1, 0, 5, 3, 6, 2, 2, 2, 2, 6, 6, 8, 6, 2, 3, 5, 2, 8, 9, 8, 0, 1, 5, 0, 9, 1, 6, 7, 9, 7, 3, 6, 2, 0, 4, 7, 6, 4, 4, 5, 2, 3, 4, 4, 5, 2, 9, 6, 1, 4, 7, 4, 8, 6, 5, 9, 8, 9, 9, 4, 4, 8, 6, 6, 4, 2, 1, 8, 3, 3, 0, 3, 8, 9, 2, 6, 2, 6, 5, 6, 8, 4, 3, 5, 0, 3, 2, 0, 0, 4, 8, 9, 8, 6, 9, 2, 1, 0, 7, 9, 0, 5, 0, 6, 2, 0, 6, 7, 6, 2, 6, 7, 8, 2, 4, 7, 6, 8, 7, 7, 3, 2, 5, 9, 3, 8, 2, 6, 4, 9, 6, 2, 1, 4, 0, 6, 6, 4, 3, 4, 5, 3, 6, 5, 9, 9, 5, 1, 6, 0, 2, 7, 9, 5, 3, 5, 6, 2, 1, 5, 5, 9, 0, 1, 3, 4, 5, 7, 4, 5, 9, 6, 1, 7, 4, 2, 8, 8, 5, 6, 0, 3, 4, 9, 4, 5, 6, 0, 7, 0, 3, 0, 7, 5, 8, 3, 8, 1, 5, 9, 1, 0, 1, 8, 0, 8, 2, 5, 6, 7, 1, 0, 2, 9, 0, 4, 1, 9, 5, 3, 5, 7, 3, 1, 9, 3, 9, 4, 9, 6, 0, 8, 8, 6, 6, 9, 6, 9, 3, 2, 0, 1, 7, 3, 6, 5, 3, 3, 3, 6, 4, 0, 0, 8, 4, 2, 2, 2, 1, 8, 6, 8, 5, 3, 9, 9, 0, 9, 8, 1, 5, 4, 3, 7, 0, 9, 7, 6, 0, 4, 1, 9, 8, 4, 7, 7, 5, 9, 7, 7, 5, 5, 6, 8, 5, 7, 5, 8, 8, 2, 5, 5, 2, 8, 4, 5, 6, 8, 8, 5, 3, 5, 5, 9, 4, 3, 3, 9, 0, 2, 4, 1, 0, 2, 7, 5, 3, 4, 3, 7, 6, 2, 3, 5, 2, 0, 5, 9, 6, 3, 9, 6, 0, 2, 5, 6, 7, 7, 2, 0, 1, 7, 0, 8, 9, 4, 3, 4, 3, 5, 3, 6, 0, 4, 2, 6, 9, 5, 1, 1, 9, 1, 9, 2, 4, 9, 1, 9, 8, 6, 3, 6, 8, 2, 0, 9, 3, 5, 8, 7, 4, 2, 2, 7, 9, 1, 8, 2, 4, 7, 6, 0, 5, 5, 6, 9, 8, 8, 5, 5, 7, 1, 2, 7, 9, 0, 5, 7, 5, 2, 5, 4, 7, 1, 3, 3, 4, 3, 6, 2, 0, 5, 8, 0, 4, 2, 9, 2, 4, 2, 3, 8, 0, 8, 4, 6, 4, 2, 8, 6, 9, 8, 4, 1, 9, 7, 0, 8, 3, 2, 4, 6, 8, 2, 4, 1, 3, 0, 8, 2, 0, 8, 0, 0, 0, 0, 2, 2, 3, 6, 9, 7, 0, 9, 1, 0, 7, 2, 8, 3, 0, 8, 4, 3, 5, 8, 7, 8, 4, 0, 0, 9, 7, 3, 1, 5, 2, 6, 5, 3, 2, 3, 7, 0, 3, 4, 1, 1, 8, 9, 0, 4, 8, 3, 1, 1, 5, 7, 2, 3, 9, 4, 5, 2, 5, 4, 7, 1, 7, 6, 2, 6, 1, 8, 8, 9, 4, 9, 5, 6, 6, 7, 1, 1, 2, 2, 4, 8, 5, 5, 9, 2, 9, 8, 5, 7, 2, 3, 8, 5, 7, 4, 7, 6, 2, 6, 0, 6, 2, 0, 4, 0, 1, 4, 2, 3, 5, 8, 7, 5, 1, 5, 2, 2, 5, 3, 6, 5, 4, 3, 2, 9, 4, 4, 0, 1, 8, 8, 6, 5, 3, 7, 2, 3, 2, 9, 0, 9, 2, 7, 8, 1, 2, 1, 3, 7, 2, 9, 3, 5, 5, 8, 4, 5, 5, 8, 5, 5, 6, 9, 5, 8, 6, 1, 2, 4, 2, 4, 9, 2, 1, 9, 3, 0, 8, 2, 8, 4, 2, 6, 4, 1, 3, 6, 9, 4, 6, 8, 6, 9, 6, 4, 7, 2, 0, 9, 4, 4, 4, 8, 9, 7, 7, 9, 3, 5, 0, 0, 3, 3, 3, 7, 6, 1, 4, 5, 2, 4, 4, 8, 5, 6, 0, 3, 4, 6, 3, 2, 0, 3, 5, 7, 0, 3, 5, 4, 7, 8, 5, 7, 0, 2, 8, 0, 2, 4, 6, 6, 6, 3, 7, 6, 3, 5, 9, 9, 7, 4, 9, 1, 9, 6, 5, 1, 7, 0, 2, 0, 2, 7, 4, 9, 8, 3, 5, 3, 0, 5, 1, 6, 7, 7, 8, 8, 2, 7, 9, 2, 4, 6, 5, 9, 8, 4, 6, 7, 8, 2, 8, 5, 8, 9, 0, 2, 3, 0, 9, 7, 3, 7, 9, 5, 3, 6, 6, 9, 9, 1, 5, 1, 2, 2, 4, 0, 9, 5, 4, 2, 8, 9, 9, 2, 0, 2, 6, 9, 1, 3, 8, 8, 6, 6, 4, 9, 6, 4, 4, 0, 4, 9, 2, 2, 0, 4, 0, 9, 6, 7, 9, 0, 9, 3, 9, 9, 9, 6, 2, 3, 6, 7, 6, 0, 5, 7, 6, 4, 4, 9, 8, 0, 9, 4, 6, 0, 7, 1, 3, 6, 6, 0, 4, 7, 1, 1, 4, 9, 8, 6, 8, 0, 6, 1, 1, 8, 5, 5, 5, 3, 4, 5, 5, 8, 6, 9, 3, 4, 3, 4, 2, 4, 3, 3, 8, 8, 9, 5, 7, 2, 8, 2, 3, 1, 9, 6, 4, 8, 5, 1, 6, 1, 7, 6, 4, 3, 2, 3, 9, 0, 5, 2, 3, 9, 5, 3, 2, 4, 4, 5, 8, 3, 4, 5, 6, 6, 7, 3, 1, 6, 5, 9, 8, 3, 2, 0, 4, 7, 3, 9, 9, 4, 1, 6, 7, 6, 6, 1, 5, 8, 1, 0, 8, 6, 3, 7, 1, 5, 9, 4, 1, 6, 0, 3, 7, 2, 9, 2, 2, 6, 9, 1, 0, 5, 7, 4, 2, 8, 9, 0, 8, 6, 4, 3, 3, 6, 4, 5, 4, 2, 3, 1, 4, 6, 8, 3, 9, 7, 9, 4, 0, 8, 9, 8, 0, 8, 1, 9, 3, 2, 7, 0, 6, 0, 5, 9, 5, 4, 8, 1, 0, 2, 5, 0, 8, 3, 0, 1, 4, 0, 3, 1, 6, 4, 7, 9, 5, 5, 0, 4, 7, 9, 1, 9, 1, 4, 6, 3, 9, 9, 9, 8, 9, 7, 1, 1, 4, 1, 0, 7, 0, 9, 6, 6, 2, 4, 7, 6, 4, 5, 8, 0, 4, 7, 1, 7, 3, 4, 7, 5, 5, 2, 0, 2, 0, 5, 5, 8, 5, 8, 4, 0, 8, 4, 9, 7, 6, 9, 8, 0, 8, 4, 2, 9, 1, 4, 6, 0, 7, 7, 1, 6, 1, 5, 6, 5, 7, 3, 8, 4, 5, 8, 5, 8, 5, 9, 1, 3, 2, 5, 3, 1, 2, 1, 2, 6, 7, 2, 0, 5, 3, 1, 6, 2, 7, 3, 6, 0, 9, 8, 0, 6, 4, 3, 2, 6, 8, 7, 2, 1, 1, 9, 5, 4, 5, 8, 0, 1, 0, 9, 1, 8, 2, 4, 7, 4, 2, 4, 4, 7, 0, 0, 6, 4, 6, 7, 8, 5, 9, 9, 2, 9, 3, 3, 5, 7, 7, 6, 7, 0, 0, 0, 6, 3, 1, 2, 6, 3, 7, 3, 2, 2, 8, 8, 6, 6, 0, 0, 3, 1, 1, 1, 3, 4, 4, 6, 4, 7, 3, 2, 3, 9, 7, 2, 7, 9, 2, 3, 6, 7, 5, 9, 2, 6, 3, 5, 6, 5, 3, 4, 6, 9, 1, 7, 7, 5, 9, 4, 2, 3, 8, 0, 9, 6, 6, 1, 3, 6, 6, 3, 9, 3, 6, 5, 2, 0, 4, 7, 4, 8, 5, 5, 0, 0, 9, 0, 3, 6, 2, 9, 8, 1, 1, 4, 3, 4, 0, 3, 7, 3, 8, 6, 4, 2, 4, 1, 2, 7, 5, 2, 6, 8, 0, 4, 6, 4, 2, 3, 2, 4, 1, 6, 0, 5, 8, 8, 1, 8, 6, 2, 8, 2, 4, 4, 0, 9, 7, 6, 7, 4, 2, 3, 8, 9, 4, 8, 8, 4, 2, 0, 1, 4, 4, 8, 6, 6, 7, 2, 7, 0, 0, 7, 2, 3, 1, 8, 9, 7, 7, 0, 1, 7, 9, 7, 7, 5, 9, 2, 7, 5, 5, 1, 4, 4, 7, 1, 3, 6, 3, 0, 0, 0, 8, 0, 8, 5, 6, 8, 6, 6, 4, 0, 0, 8, 6, 7, 4, 8, 3, 9, 4, 9, 8, 2, 3, 0, 4, 4, 8, 1, 8, 4, 3, 8, 8, 4, 2, 4, 3, 6, 3, 0, 5, 8, 0, 7, 5, 4, 7, 5, 8, 9, 0, 4, 6, 7, 1, 1, 4, 3, 5, 7, 1, 7, 1, 9, 3, 0, 0, 8, 9, 7, 2, 8, 9, 9, 3, 5, 0, 3, 3, 2, 1, 0, 1, 5, 2, 7, 1, 4, 1, 3, 5, 1, 9, 8, 5, 2, 0, 7, 2, 9, 2, 0, 9, 2, 2, 6, 2, 1, 8, 4, 4, 8, 4, 1, 7, 0, 3, 6, 1, 6, 3, 7, 4, 4, 7, 8, 2, 7, 4, 7, 3, 6, 6, 3, 5, 9, 8, 6, 0, 0, 8, 4, 3, 6, 9, 6, 2, 5, 0, 6, 3, 1, 5, 2, 2, 7, 3, 4, 6, 2, 8, 7, 6, 3, 9, 3, 4, 3, 6, 7, 7, 1, 1, 7, 8, 4, 5, 3, 6, 5, 6, 2, 9, 2, 5, 9, 1, 1, 7, 8, 3, 5, 1, 3, 8, 5, 0, 8, 0, 2, 3, 9, 8, 3, 0, 0, 7, 5, 7, 3, 2, 3, 3, 7, 5, 5, 6, 9, 0, 2, 1, 2, 5, 5, 1, 4, 0, 7, 1, 8, 8, 4, 0, 1, 7, 8, 9, 0, 7, 2, 5, 7, 8, 3, 0, 1, 2, 3, 9, 2, 7, 0, 0, 2, 2, 4, 1, 5, 3, 3, 5, 1, 5, 5, 9, 0, 9, 8, 0, 9, 3, 0, 7, 9, 6, 5, 5, 2, 6, 8, 0, 1, 7, 7, 7, 1, 3, 0, 1, 4, 1, 0, 3, 1, 9, 0, 6, 3, 6, 0, 5, 4, 0, 8, 8, 0, 1, 5, 8, 3, 7, 2, 9, 1, 9, 9, 2, 7, 6, 1, 0, 9, 8, 8, 6, 0, 2, 0, 5, 0, 8, 9, 2, 6, 6, 1, 2, 1, 5, 8, 9, 7, 4, 1, 2, 8, 9, 0, 2, 0, 9, 9, 1, 1, 5, 5, 3, 9, 3, 1, 5, 2, 2, 5, 1, 6, 9, 5, 4, 5, 4, 9, 6, 0, 8, 2, 1, 9, 7, 0, 8, 0, 1, 0, 2, 3, 8, 6, 4, 1, 5, 6, 1, 9, 4, 9, 6, 3, 8, 7, 3, 0, 3, 9, 7, 2, 6, 2, 9, 4, 6, 0, 9, 6, 7, 4, 7, 0, 9, 9, 5, 6, 5, 4, 1, 3, 5, 5, 2, 9, 5, 2, 9, 7, 7, 4, 9, 4, 4, 8, 7, 8, 7, 4, 5, 0, 8, 2, 3, 0, 0, 8, 8, 4, 0, 2, 5, 7, 2, 6, 2, 5, 6, 9, 7, 3, 4, 1, 5, 4, 8, 8, 4, 3, 0, 7, 2, 9, 4, 6, 6, 4, 9, 2, 4, 8, 8, 0, 3, 8, 1, 4, 1, 0, 6, 6, 9, 1, 6, 2, 3, 4, 0, 1, 2, 2, 0, 8, 8, 4, 7, 9, 9, 6, 6, 0, 5, 6, 7, 3, 6, 7, 8, 7, 3, 1, 0, 3, 8, 4, 5, 1, 8, 6, 2, 8, 5, 7, 6, 2, 8, 6, 5, 8, 0, 5, 9, 2, 7, 0, 5, 8, 6, 8, 9, 3, 8, 3, 2, 6, 8, 7, 8, 3, 3, 8, 5, 4, 1, 2, 9, 6, 5, 9, 4, 3, 8, 5, 5, 8, 8, 2, 0, 3, 1, 4, 1, 0, 8, 0, 5, 8, 4, 9, 1, 8, 0, 0, 6, 7, 7, 7, 5, 6, 3, 6, 5, 8, 2, 6, 5, 7, 5, 4, 7, 3, 2, 9, 5, 8, 8, 5, 7, 2, 2, 8, 7, 6, 7, 7, 2, 7, 6, 4, 0, 6, 3, 1, 4, 6, 3, 9, 8, 3, 8, 1, 0, 0, 5, 3, 5, 8, 4, 0, 6, 1, 7, 0, 2, 2, 1, 7, 3, 0, 8, 6, 7, 7, 0, 0, 1, 4, 1, 1, 6, 6, 6, 1, 3, 6, 0, 1, 3, 8, 5, 0, 1, 6, 5, 5, 4, 3, 9, 8, 6, 0, 5, 4, 9, 2, 8, 4, 8, 8, 2, 1, 4, 8, 6, 7, 3, 1, 3, 4, 9, 4, 8, 4, 5, 0, 9, 1, 3, 8, 7, 5, 4, 6]}

==> csv/class_top1_acc_agnews_lstm.csv <==
idx,mean,std
0.0,0.3855,0.021971572542719833
1.0,0.8414999999999999,0.016393596310755015
2.0,0.84175,0.00659071316323204
4.0,0.46525,0.014796536756957685
5.0,0.8485,0.01455163221085526
6.0,0.8434999999999999,0.0097339611669659
8.0,0.27749999999999997,0.021017849556983697
9.0,0.88525,0.014210471491122324
10.0,0.899,0.0137113092008021
12.0,0.24325,0.014660746911395751
13.0,0.99775,0.0015612494995996009
14.0,0.3155,0.012155245781143229
15.0,0.76325,0.014210471491122324
16.0,1.0,0.0


==> csv/class_top1_acc_cifar10_cnn.csv <==
idx,mean,std
0.0,0.2648,0.01771327186038762
1.0,0.7532,0.015829087149927517
2.0,0.6127999999999999,0.021037110067687548
4.0,0.2858,0.024272618317767034
5.0,0.775,0.022311432047271214
6.0,0.708,0.02423220996937753
8.0,0.1032,0.012039933554633927
9.0,0.1972,0.01659397481015323
10.0,0.313,0.014676511847165879
12.0,0.0962,0.011643023662262308
13.0,0.1234,0.01258729518204765
14.0,0.1972,0.01644870815596167
15.0,0.713,0.015931101656822096
16.0,0.9934000000000001,0.0015620499351813324


==> csv/cos_grad.csv <==
-9.000000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
-6.999999999999999556e-01,0.000000000000000000e+00,9.999999999999996739e-03
-4.999999999999999445e-01,0.000000000000000000e+00,7.999999999999997391e-02
-2.999999999999999334e-01,1.000000000000000194e-02,4.600000000000001310e-01
-9.999999999999997780e-02,2.400000000000000466e-01,2.330000000000000515e+00
1.000000000000000888e-01,1.099999999999999201e+00,1.809999999999998499e+00
3.000000000000001554e-01,2.140000000000000568e+00,3.000000000000000444e-01
5.000000000000001110e-01,1.360000000000000320e+00,1.000000000000000194e-02
7.000000000000000666e-01,1.500000000000000222e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00


==> csv/cos_residual.csv <==
-9.000000000000000222e-01,0.000000000000000000e+00,1.700000000000000400e-01
-6.999999999999999556e-01,0.000000000000000000e+00,1.799999999999999378e-01
-4.999999999999999445e-01,0.000000000000000000e+00,4.099999999999998646e-01
-2.999999999999999334e-01,0.000000000000000000e+00,4.100000000000000866e-01
-9.999999999999997780e-02,0.000000000000000000e+00,1.530000000000000249e+00
1.000000000000000888e-01,0.000000000000000000e+00,2.129999999999998117e+00
3.000000000000001554e-01,0.000000000000000000e+00,1.600000000000000311e-01
5.000000000000001110e-01,3.000000000000000444e-01,1.000000000000000194e-02
7.000000000000000666e-01,1.620000000000000551e+00,0.000000000000000000e+00
9.000000000000000222e-01,3.080000000000000959e+00,0.000000000000000000e+00


==> csv/fisher.csv <==
2.010147189652784914e+07,6.874000000000000110e-01,8.918032786885246033e-01,7.245901639344262124e-01,0.000000000000000000e+00
6.030433114507604390e+07,1.880000000000000004e-01,5.573770491803278770e-02,1.540983606557377039e-01,0.000000000000000000e+00
1.005071903936242461e+08,7.779999999999999416e-02,3.606557377049180585e-02,4.918032786885245811e-02,6.557377049180327863e-03
1.407100496421724260e+08,2.960000000000000131e-02,1.311475409836065573e-02,2.950819672131147625e-02,2.622950819672131145e-02
1.809129088907206357e+08,1.220000000000000077e-02,3.278688524590163932e-03,2.622950819672131145e-02,5.573770491803278770e-02
2.211157681392688155e+08,2.599999999999999881e-03,0.000000000000000000e+00,3.278688524590163932e-03,1.311475409836065573e-02
2.613186273878170252e+08,2.000000000000000096e-04,0.000000000000000000e+00,3.278688524590163932e-03,3.278688524590163932e-03
3.015214866363651752e+08,1.199999999999999895e-03,0.000000000000000000e+00,6.557377049180327863e-03,9.180327868852458661e-02
3.417243458849134445e+08,5.999999999999999474e-04,0.000000000000000000e+00,3.278688524590163932e-03,3.934426229508196649e-01
3.819272051334615946e+08,4.000000000000000192e-04,0.000000000000000000e+00,0.000000000000000000e+00,4.098360655737705027e-01


==> csv/grad.csv <==
6.929659577197708309e+00,5.572000000000000286e-01,8.393442622950819665e-01,7.245901639344262124e-01,0.000000000000000000e+00
2.078891383993923370e+01,1.862000000000000044e-01,1.213114754098360698e-01,1.213114754098360698e-01,0.000000000000000000e+00
3.464816810268075642e+01,1.222000000000000031e-01,3.606557377049180585e-02,8.524590163934425702e-02,0.000000000000000000e+00
4.850742236542228625e+01,7.620000000000000384e-02,3.278688524590163932e-03,3.606557377049180585e-02,1.639344262295082053e-02
6.236667662816380187e+01,3.479999999999999760e-02,0.000000000000000000e+00,1.311475409836065573e-02,9.180327868852458661e-02
7.622593089090533169e+01,1.439999999999999961e-02,0.000000000000000000e+00,1.639344262295082053e-02,2.360655737704918100e-01
9.008518515364684731e+01,6.400000000000000307e-03,0.000000000000000000e+00,3.278688524590163932e-03,1.770491803278688436e-01
1.039444394163883771e+02,1.399999999999999986e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.704918032786885140e-01
1.178036936791299070e+02,4.000000000000000192e-04,0.000000000000000000e+00,0.000000000000000000e+00,5.901639344262295250e-02
1.316629479418714368e+02,8.000000000000000383e-04,0.000000000000000000e+00,0.000000000000000000e+00,2.491803278688524692e-01


==> csv/influence.csv <==
3.727775463131471270e+02,6.605999999999999650e-01,8.262295081967213628e-01,5.967213114754098546e-01,0.000000000000000000e+00
1.118313513602562580e+03,2.008000000000000063e-01,1.377049180327868938e-01,1.901639344262295028e-01,0.000000000000000000e+00
1.863849480891977691e+03,8.680000000000000215e-02,2.622950819672131145e-02,1.311475409836065642e-01,0.000000000000000000e+00
2.609385448181393258e+03,3.119999999999999857e-02,6.557377049180327863e-03,2.622950819672131145e-02,1.409836065573770447e-01
3.354921415470808824e+03,1.239999999999999956e-02,3.278688524590163932e-03,3.278688524590164105e-02,3.016393442622951060e-01
4.100457382760223481e+03,5.799999999999999600e-03,0.000000000000000000e+00,1.967213114754098532e-02,2.754098360655737876e-01
4.845993350049639048e+03,1.399999999999999986e-03,0.000000000000000000e+00,0.000000000000000000e+00,2.000000000000000111e-01
5.591529317339054614e+03,8.000000000000000383e-04,0.000000000000000000e+00,3.278688524590163932e-03,8.196721311475409222e-02
6.337065284628470181e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.082601251917885747e+03,2.000000000000000096e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> csv/randomization_test_agnews_lstm.csv <==
1.000,0.078,0.189,1.000,0.078,0.105,1.000,0.060,0.176,0.051,0.021,0.041,-0.031,0.034
1.000,0.061,0.171,1.000,0.056,0.082,1.000,0.082,0.198,0.037,0.015,0.060,-0.048,0.016
1.000,0.053,0.178,1.000,0.074,0.127,1.000,0.067,0.173,0.034,0.018,0.024,-0.065,0.014
1.000,0.084,0.151,1.000,0.060,0.124,1.000,0.071,0.210,0.023,0.020,0.046,-0.037,0.030
1.000,0.074,0.177,1.000,0.069,0.103,1.000,0.079,0.219,0.038,0.019,0.044,-0.046,-0.023
1.000,0.067,0.158,1.000,0.075,0.120,1.000,0.065,0.190,0.032,0.005,0.029,-0.016,0.036
1.000,0.066,0.161,1.000,0.067,0.143,1.000,0.060,0.219,0.035,0.025,0.040,-0.066,0.008
1.000,0.066,0.154,1.000,0.078,0.137,1.000,0.074,0.199,0.029,0.023,0.040,-0.028,-0.019
1.000,0.057,0.186,1.000,0.074,0.125,1.000,0.064,0.194,0.033,0.001,0.029,-0.036,0.023
1.000,0.064,0.159,1.000,0.063,0.133,1.000,0.071,0.201,0.031,0.026,0.051,-0.043,0.012


==> csv/randomization_test_cifar10_cnn.csv <==
1.000,0.043,0.122,1.000,0.043,0.100,1.000,0.035,0.116,-0.030,0.021,0.009,-0.008,0.042
1.000,0.067,0.128,1.000,0.050,0.071,1.000,0.044,0.130,-0.046,0.033,0.012,-0.016,0.066
1.000,0.049,0.127,1.000,0.037,0.103,1.000,0.052,0.132,-0.048,0.020,0.016,-0.028,-0.013
1.000,0.041,0.146,1.000,0.045,0.096,1.000,0.026,0.121,-0.043,0.009,0.022,-0.033,-0.016
1.000,0.048,0.133,1.000,0.047,0.078,1.000,0.043,0.107,-0.014,0.040,-0.002,-0.025,-0.000
1.000,0.038,0.124,1.000,0.028,0.095,1.000,0.054,0.124,-0.046,0.021,0.018,-0.019,-0.018
1.000,0.063,0.134,1.000,0.031,0.093,1.000,0.040,0.118,-0.056,0.017,0.005,-0.029,-0.033
1.000,0.057,0.118,1.000,0.034,0.084,1.000,0.040,0.136,-0.029,0.041,0.014,-0.025,0.018
1.000,0.040,0.130,1.000,0.047,0.089,1.000,0.051,0.143,-0.013,0.048,0.006,-0.020,-0.002
1.000,0.051,0.127,1.000,0.058,0.092,1.000,0.031,0.120,-0.047,0.030,0.009,-0.021,0.029


==> csv/subclass_top1_acc.csv <==
top_h_l2,all_h_l2,top_h_cos,all_h_cos,grad_cos
0.7358490566037735,0.7641509433962265,0.7830188679245284,0.7830188679245284,0.7830188679245284
0.754601226993865,0.7852760736196319,0.7791411042944786,0.7730061349693251,0.8711656441717791
0.7964071856287425,0.7844311377245509,0.7844311377245509,0.7784431137724551,0.8562874251497006
0.8012820512820513,0.8269230769230769,0.8012820512820513,0.8012820512820513,0.8397435897435898
0.7771084337349398,0.7951807228915663,0.7650602409638554,0.8012048192771084,0.8433734939759037
0.7692307692307693,0.7692307692307693,0.7948717948717948,0.75,0.8205128205128205
0.8125,0.84375,0.7875,0.8,0.875
0.7423312883435583,0.7730061349693251,0.7484662576687117,0.7423312883435583,0.8343558282208589
0.7483870967741936,0.7741935483870968,0.7548387096774194,0.7741935483870968,0.832258064516129
0.7615894039735099,0.7947019867549668,0.7814569536423841,0.7615894039735099,0.8609271523178808


==> csv/subclass_top1_acc_agnews_lstm.csv <==
idx,mean,std
0.0,0.4042297300438069,0.019048384743066863
1.0,0.534782891874651,0.02136897168251969
2.0,0.5819839185411966,0.011407954093381904
4.0,0.48816909478251497,0.02399588513556298
5.0,0.5406706191779086,0.01253731056465893
6.0,0.5875508693973165,0.016688942296501207
8.0,0.28450578185774944,0.0175915910652028
9.0,0.523830985055114,0.0211003352734066
10.0,0.5381734310943492,0.02176500290720703
12.0,0.24838955407954744,0.019086503479559175
13.0,0.5620279244051142,0.022843782702466498
14.0,0.28317315637084106,0.01394762095645996
15.0,0.5024837682203492,0.01685812298330373
16.0,0.653270145703862,0.016140244519784235


==> csv/subclass_top1_acc_cifar10_cnn.csv <==
idx,mean,std
0.0,0.29020112489436534,0.03702766333594734
1.0,0.35394683072092314,0.03822245889465174
2.0,0.38340470745540217,0.026441083281247786
4.0,0.30923409579032146,0.03547732204870965
5.0,0.33452669498838,0.03476187533525462
6.0,0.495115481911568,0.02998476347004348
8.0,0.10809233916007813,0.027081555227902843
9.0,0.2024844240349879,0.014835044374078088
10.0,0.24889021152767282,0.025969578738897877
12.0,0.06229346355335867,0.01713341500497481
13.0,0.1491404711072181,0.02083097831705541
14.0,0.11009078166823497,0.012761812160464524
15.0,0.23987247587419008,0.030786746934305012
16.0,0.4293986491650438,0.04033022061207879

